Analysis of Floating-Point Matrix Multiplication Computed via Integer Arithmetic

Ootomo, Ozaki, and Yokota [Int. J. High Perform. Comput. Appl., 38 (2024), p. 297-313] have proposed a strategy to recast a floating-point matrix multiplication in terms of integer matrix products. The factors A and B are split into integer slices, the product of these slices is computed exactly, and AB is approximated by accumulating these integer products in floating-point arithmetic. This technique is particularly well suited to mixed-precision matrix multiply-accumulate units with integer support, such as the NVIDIA tensor cores or the AMD matrix cores. The number of slices allows for performance-accuracy tradeoffs: more slices yield better accuracy but require more multiplications, which in turn reduce performance. We propose an inexpensive way to estimate the minimum number of multiplications needed to achieve a prescribed level of accuracy. Our error analysis shows that the algorithm may become inaccurate (or inefficient) if rows of A or columns of B are badly scaled. We perform a range of numerical experiments, both in simulation and on the latest NVIDIA GPUs, that confirm the analysis and illustrate strengths and weaknesses of the algorithm.

==> data/GPU_raw_data/B200/dgemm_imma/dgemm_chol_40k_k512_cuimma_summary_b200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
39936   512   512      31631.86      0.00e+00      20190.35      4.60e-08      13976.85      4.07e-15      12485.13      2.33e-17      12899.16      1.62e-17
39424   512  1024      33365.45      2.26e-20      30602.23      1.29e-08      18949.39      1.14e-15      16920.58      7.64e-18      16586.55      6.01e-18
38912   512  1536      34292.91      1.58e-20      37099.79      6.19e-09      22021.78      5.50e-16      18946.50      4.05e-18      18228.26      3.34e-18
38400   512  2048      34790.57      0.00e+00      41512.14      3.71e-09      23167.76      3.30e-16      20172.60      2.62e-18      18864.24      2.24e-18
37888   512  2560      34185.39      1.67e-18      46175.93      2.51e-09      24503.05      2.24e-16      20870.44      1.84e-18      19742.04      1.59e-18
37376   512  3072      34395.06      1.27e-18      48372.92      1.81e-09      24839.85      1.62e-16      21305.21      1.39e-18      20224.14      1.21e-18
36864   512  3584      34809.57      9.99e-19      51277.89      1.37e-09      25793.10      1.23e-16      21701.35      1.09e-18      20268.53      9.55e-19
36352   512  4096      34774.33      8.29e-19      51980.24      1.12e-09      25547.81      1.01e-16      21766.06      8.98e-19      20374.62      7.92e-19
35840   512  4608      35047.05      6.94e-19      53869.59      9.16e-10      26520.76      8.26e-17      22263.28      7.48e-19      21026.58      6.64e-19
35328   512  5120      35347.13      5.89e-19      54291.39      7.55e-10      26767.29      6.81e-17      22331.16      6.31e-19      21099.95      5.63e-19
34816   512  5632      35253.13      5.11e-19      55672.33      6.41e-10      26814.82      5.80e-17      22099.60      5.46e-19      21089.75      4.89e-19
34304   512  6144      35518.51      4.44e-19      55820.99      5.55e-10      27237.62      5.02e-17      22548.17      4.74e-19      21170.36      4.25e-19
33792   512  6656      35350.06      3.84e-19      57879.19      4.83e-10      27540.67      4.37e-17      23466.55      4.18e-19      21513.07      3.75e-19
33280   512  7168      35384.08      3.43e-19      58389.30      4.25e-10      27743.36      3.86e-17      23352.01      3.72e-19      21879.49      3.35e-19
32768   512  7680      35474.23      3.08e-19      59241.44      3.81e-10      27318.78      3.46e-17      22873.45      3.34e-19      21962.45      3.01e-19
32256   512  8192      35520.26      2.78e-19      57098.67      3.39e-10      27327.55      3.08e-17      22694.06      3.01e-19      21553.94      2.71e-19
31744   512  8704      35496.33      2.51e-19      58299.63      3.03e-10      27253.91      2.76e-17      23311.42      2.72e-19      21969.02      2.46e-19
31232   512  9216      35608.36      2.29e-19      58713.01      2.79e-10      27363.06      2.54e-17      23303.57      2.48e-19      22052.93      2.24e-19
30720   512  9728      35640.00      2.10e-19      59062.24      2.51e-10      27288.94      2.28e-17      23200.56      2.27e-19      21748.01      2.05e-19
30208   512 10240      35527.80      1.93e-19      58819.69      2.32e-10      26734.02      2.12e-17      22675.59      2.09e-19      21459.43      1.89e-19
29696   512 10752      35715.86      1.78e-19      59202.59      2.15e-10      26466.34      1.96e-17      22994.80      1.92e-19      21314.61      1.74e-19
29184   512 11264      35675.13      1.64e-19      59536.27      1.95e-10      26644.52      1.78e-17      22584.37      1.77e-19      21300.04      1.60e-19
28672   512 11776      35612.37      1.53e-19      59996.87      1.79e-10      27304.72      1.64e-17      22854.21      1.65e-19      21555.77      1.49e-19
28160   512 12288      35758.91      1.42e-19      59452.64      1.68e-10      26258.47      1.53e-17      22448.98      1.53e-19      21204.69      1.39e-19
27648   512 12800      35635.34      1.33e-19      59584.73      1.55e-10      26708.19      1.41e-17      23070.68      1.42e-19      21571.42      1.30e-19
27136   512 13312      35683.41      1.24e-19      59738.78      1.46e-10      27178.79      1.33e-17      22908.11      1.34e-19      21382.31      1.22e-19
26624   512 13824      35804.96      1.16e-19      59342.53      1.36e-10      26434.18      1.24e-17      22004.71      1.25e-19      21334.99      1.13e-19
26112   512 14336      35699.49      1.09e-19      58858.38      1.27e-10      26197.34      1.16e-17      22107.04      1.18e-19      21126.55      1.07e-19
25600   512 14848      35768.45      1.03e-19      59636.87      1.18e-10      27121.03      1.08e-17      23050.44      1.10e-19      21444.33      1.00e-19
25088   512 15360      35687.88      9.68e-20      59704.25      1.12e-10      28228.02      1.02e-17      22324.38      1.04e-19      22178.26      9.46e-20
24576   512 15872      35773.91      9.10e-20      60310.01      1.05e-10      27578.14      9.58e-18      22943.81      9.77e-20      22165.99      8.89e-20
24064   512 16384      35781.94      8.58e-20      59785.14      9.78e-11      27601.53      8.96e-18      23337.87      9.21e-20      21852.27      8.39e-20
23552   512 16896      35766.05      8.11e-20      59593.36      9.21e-11      27925.96      8.44e-18      22868.59      8.70e-20      21891.17      7.93e-20
23040   512 17408      35784.70      7.69e-20      59169.94      8.80e-11      27876.44      8.07e-18      22814.99      8.26e-20      21667.12      7.52e-20
22528   512 17920      35676.18      7.29e-20      59367.46      8.17e-11      27147.67      7.49e-18      22447.43      7.80e-20      21560.78      7.12e-20
22016   512 18432      35802.85      6.92e-20      58387.37      7.80e-11      27390.21      7.15e-18      21615.59      7.41e-20      21345.96      6.77e-20
21504   512 18944      35839.76      6.55e-20      58055.39      7.36e-11      25906.69      6.75e-18      22400.40      7.01e-20      21288.89      6.40e-20
20992   512 19456      35702.14      6.22e-20      58818.80      6.99e-11      25549.89      6.42e-18      21399.36      6.66e-20      20981.06      6.08e-20
20480   512 19968      35864.04      5.94e-20      58429.36      6.64e-11      26255.97      6.09e-18      22141.41      6.35e-20      20949.91      5.81e-20
19968   512 20480      35691.53      5.64e-20      58543.56      6.33e-11      25872.87      5.82e-18      20857.28      6.03e-20      20608.79      5.51e-20
19456   512 20992      35770.81      5.37e-20      59152.03      5.98e-11      26374.26      5.50e-18      21250.53      5.74e-20      21021.21      5.25e-20
18944   512 21504      35879.69      5.11e-20      58497.79      5.61e-11      26080.62      5.16e-18      21635.67      5.45e-20      20795.52      4.99e-20
18432   512 22016      35711.37      4.87e-20      57472.98      5.36e-11      25929.57      4.92e-18      21773.46      5.20e-20      20459.71      4.76e-20
17920   512 22528      35758.84      4.63e-20      57341.93      5.09e-11      25804.46      4.67e-18      21557.04      4.94e-20      20137.76      4.53e-20
17408   512 23040      35683.38      4.42e-20      57760.58      4.83e-11      25690.12      4.44e-18      21642.81      4.71e-20      20371.84      4.32e-20
16896   512 23552      35767.30      4.22e-20      59706.65      4.58e-11      27771.54      4.21e-18      23362.20      4.49e-20      22115.68      4.13e-20
16384   512 24064      35527.90      4.02e-20      59538.20      4.38e-11      27235.13      4.03e-18      23253.18      4.28e-20      22105.97      3.93e-20
15872   512 24576      35740.06      3.84e-20      58127.67      4.13e-11      26556.22      3.80e-18      22692.93      4.08e-20      21280.42      3.75e-20
15360   512 25088      35807.34      3.66e-20      58511.62      3.90e-11      26392.91      3.58e-18      22481.82      3.89e-20      21444.52      3.58e-20
14848   512 25600      35570.24      3.49e-20      57351.02      3.74e-11      25956.23      3.44e-18      22106.40      3.71e-20      20987.61      3.41e-20
14336   512 26112      35782.37      3.34e-20      56440.71      3.60e-11      25054.93      3.31e-18      21345.57      3.55e-20      20553.07      3.26e-20
13824   512 26624      35443.43      3.18e-20      55116.05      3.40e-11      25695.31      3.13e-18      20969.30      3.38e-20      20092.58      3.11e-20
13312   512 27136      35632.04      3.03e-20      54455.07      3.23e-11      25088.81      2.97e-18      20848.90      3.22e-20      19788.83      2.96e-20
12800   512 27648      35839.50      2.89e-20      53655.16      3.06e-11      23851.76      2.82e-18      20726.49      3.07e-20      19024.62      2.83e-20
12288   512 28160      35524.42      2.76e-20      52368.38      2.92e-11      23841.24      2.68e-18      19866.12      2.93e-20      18954.44      2.70e-20
11776   512 28672      35689.22      2.63e-20      50905.23      2.76e-11      23498.33      2.55e-18      19021.47      2.79e-20      18379.98      2.57e-20
11264   512 29184      35351.49      2.51e-20      49950.75      2.63e-11      23182.61      2.42e-18      19244.17      2.65e-20      18008.36      2.45e-20
10752   512 29696      35559.35      2.39e-20      49176.91      2.49e-11      22644.43      2.30e-18      18473.41      2.53e-20      17590.50      2.34e-20
10240   512 30208      35734.56      2.28e-20      50236.42      2.37e-11      22105.49      2.18e-18      18661.65      2.40e-20      17431.22      2.22e-20
 9728   512 30720      35373.47      2.16e-20      49267.10      2.23e-11      21365.19      2.05e-18      17586.87      2.28e-20      17019.24      2.11e-20
 9216   512 31232      35595.70      2.05e-20      49240.86      2.11e-11      21737.97      1.94e-18      17916.60      2.16e-20      17077.38      2.00e-20
 8704   512 31744      35140.63      1.95e-20      47603.91      2.00e-11      20726.78      1.84e-18      17495.46      2.06e-20      16723.28      1.90e-20
 8192   512 32256      35398.38      1.84e-20      51991.64      1.89e-11      25280.19      1.74e-18      21051.38      1.95e-20      20345.95      1.80e-20
 7680   512 32768      35654.09      1.74e-20      49874.03      1.78e-11      24451.00      1.64e-18      19950.79      1.84e-20      19562.34      1.70e-20
 7168   512 33280      35073.99      1.65e-20      48483.50      1.68e-11      22991.44      1.54e-18      19467.48      1.74e-20      18746.64      1.61e-20
 6656   512 33792      35404.46      1.55e-20      46987.15      1.58e-11      22010.63      1.45e-18      19188.38      1.64e-20      18131.02      1.52e-20
 6144   512 34304      34737.02      1.45e-20      44371.75      1.47e-11      21311.85      1.36e-18      18199.64      1.53e-20      17189.52      1.42e-20
 5632   512 34816      35052.09      1.36e-20      42931.04      1.38e-11      20391.07      1.27e-18      17185.03      1.44e-20      16337.09      1.33e-20
 5120   512 35328      35460.61      1.27e-20      40213.22      1.29e-11      18857.49      1.19e-18      16416.82      1.34e-20      15508.31      1.24e-20
 4608   512 35840      34562.61      1.18e-20      37865.45      1.19e-11      17923.50      1.09e-18      15592.93      1.24e-20      14648.81      1.16e-20
 4096   512 36352      34662.18      1.12e-20      36433.22      1.09e-11      18532.44      1.00e-18      15467.45      1.15e-20      14783.01      1.07e-20
 3584   512 36864      34294.13      1.02e-20      32877.57      9.97e-12      16693.26      9.19e-19      13791.52      1.05e-20      13255.00      9.78e-21
 3072   512 37376      35414.30      9.25e-21      29937.73      9.01e-12      15313.79      8.31e-19      12952.59      9.53e-21      12086.72      8.85e-21
 2560   512 37888      34259.41      8.29e-21      25618.10      8.07e-12      13053.36      7.44e-19      11112.53      8.53e-21      10503.52      7.92e-21
 2048   512 38400      34327.39      7.24e-21      21757.06      7.06e-12      11195.19      6.52e-19       9429.12      7.48e-21       8883.70      6.96e-21
 1536   512 38912      33306.63      6.05e-21      16816.66      5.92e-12       8725.04      5.46e-19       7376.80      6.35e-21       6919.53      5.91e-21
 1024   512 39424      32932.31      4.93e-21      11856.45      4.76e-12       6186.34      4.39e-19       5135.72      5.08e-21       4884.83      4.73e-21
  512   512 39936      30373.65      3.41e-21       6249.68      3.30e-12       3190.02      3.05e-19       2675.68      3.53e-21       2547.41      3.29e-21


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_chol_40k_k512_ozimmu_summary_b200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
39936   512   512      31631.86      0.00e+00      24170.72      9.06e-08      12450.46      6.52e-14      10336.41      5.56e-16       8624.61      1.68e-17
39424   512  1024      33365.45      2.26e-20      39086.82      2.58e-08      20924.81      1.86e-14      17401.67      1.59e-16      14692.00      6.15e-18
38912   512  1536      34292.91      1.58e-20      48442.49      1.25e-08      27226.11      9.09e-15      22805.85      7.75e-17      19419.42      3.40e-18
38400   512  2048      34790.57      0.00e+00      55563.45      7.71e-09      31466.10      5.60e-15      26612.88      4.77e-17      22837.23      2.28e-18
37888   512  2560      34185.39      1.67e-18      60685.20      5.22e-09      35341.73      3.79e-15      30110.13      3.24e-17      26020.77      1.61e-18
37376   512  3072      34395.06      1.27e-18      64649.29      3.78e-09      38228.28      2.75e-15      32605.30      2.35e-17      28231.85      1.23e-18
36864   512  3584      34809.57      9.99e-19      66998.35      2.89e-09      39686.74      2.11e-15      33967.06      1.80e-17      29383.47      9.67e-19
36352   512  4096      34774.33      8.29e-19      69537.28      2.37e-09      41246.44      1.73e-15      35274.95      1.48e-17      30701.45      8.02e-19
35840   512  4608      35047.05      6.94e-19      71749.72      1.96e-09      42437.66      1.43e-15      36269.84      1.22e-17      31586.50      6.71e-19
35328   512  5120      35347.13      5.89e-19      74089.37      1.62e-09      43086.94      1.18e-15      36877.39      1.01e-17      32167.24      5.70e-19
34816   512  5632      35253.13      5.11e-19      76105.22      1.38e-09      44168.55      1.01e-15      37707.01      8.65e-18      32944.59      4.94e-19
34304   512  6144      35518.51      4.44e-19      77189.36      1.21e-09      44625.34      8.86e-16      38129.19      7.57e-18      33297.84      4.30e-19
33792   512  6656      35350.06      3.84e-19      78224.83      1.05e-09      45568.60      7.71e-16      38830.41      6.59e-18      34018.86      3.79e-19
33280   512  7168      35384.08      3.43e-19      78765.26      9.25e-10      45570.87      6.80e-16      38827.57      5.81e-18      33916.39      3.38e-19
32768   512  7680      35474.23      3.08e-19      82797.50      8.36e-10      49097.53      6.15e-16      41506.27      5.26e-18      36222.80      3.04e-19
32256   512  8192      35520.26      2.78e-19      80197.59      7.42e-10      46302.05      5.46e-16      39271.53      4.67e-18      34410.28      2.74e-19
31744   512  8704      35496.33      2.51e-19      81411.23      6.63e-10      44035.75      4.88e-16      40147.68      4.17e-18      34955.36      2.48e-19
31232   512  9216      35608.36      2.29e-19      81405.45      6.09e-10      46577.85      4.49e-16      40225.10      3.84e-18      33631.32      2.26e-19
30720   512  9728      35640.00      2.10e-19      81941.72      5.52e-10      47079.92      4.07e-16      40488.94      3.48e-18      34774.79      2.07e-19
30208   512 10240      35527.80      1.93e-19      82026.08      5.08e-10      46861.81      3.75e-16      40359.42      3.20e-18      34682.58      1.90e-19
29696   512 10752      35715.86      1.78e-19      82226.52      4.69e-10      46832.40      3.46e-16      40291.87      2.96e-18      34581.63      1.76e-19
29184   512 11264      35675.13      1.64e-19      82349.57      4.30e-10      47251.62      3.17e-16      40610.14      2.72e-18      34793.62      1.61e-19
28672   512 11776      35612.37      1.53e-19      83595.09      3.95e-10      47017.45      2.91e-16      40410.94      2.49e-18      34595.44      1.51e-19
28160   512 12288      35758.91      1.42e-19      86515.89      3.65e-10      51083.58      2.70e-16      44435.03      2.31e-18      38374.39      1.40e-19
27648   512 12800      35635.34      1.33e-19      86454.84      3.40e-10      50518.49      2.51e-16      44009.40      2.15e-18      38015.60      1.31e-19
27136   512 13312      35683.41      1.24e-19      86967.15      3.23e-10      50845.83      2.39e-16      44204.54      2.04e-18      38139.83      1.23e-19
26624   512 13824      35804.96      1.16e-19      87691.80      2.97e-10      51160.76      2.20e-16      44325.46      1.88e-18      38267.15      1.14e-19
26112   512 14336      35699.49      1.09e-19      87670.92      2.80e-10      51441.48      2.07e-16      44489.77      1.77e-18      38394.28      1.08e-19
25600   512 14848      35768.45      1.03e-19      87625.73      2.59e-10      51210.51      1.92e-16      44432.58      1.64e-18      38231.09      1.01e-19
25088   512 15360      35687.88      9.68e-20      87877.20      2.44e-10      51204.79      1.81e-16      44270.87      1.55e-18      38111.91      9.55e-20
24576   512 15872      35773.91      9.10e-20      88006.11      2.27e-10      51795.42      1.68e-16      44812.81      1.44e-18      38546.64      8.97e-20
24064   512 16384      35781.94      8.58e-20      87881.21      2.15e-10      50915.69      1.59e-16      43869.36      1.36e-18      37780.93      8.47e-20
23552   512 16896      35766.05      8.11e-20      87631.43      2.01e-10      50096.75      1.49e-16      43044.43      1.27e-18      36965.88      8.00e-20
23040   512 17408      35784.70      7.69e-20      87552.04      1.91e-10      43289.25      1.42e-16      43002.99      1.21e-18      36890.60      7.60e-20
22528   512 17920      35676.18      7.29e-20      87562.81      1.77e-10      50015.00      1.31e-16      42850.13      1.12e-18      36686.19      7.19e-20
22016   512 18432      35802.85      6.92e-20      86743.10      1.69e-10      49518.52      1.25e-16      42444.07      1.07e-18      36303.24      6.82e-20
21504   512 18944      35839.76      6.55e-20      86900.22      1.61e-10      49049.21      1.19e-16      41844.41      1.02e-18      35784.29      6.46e-20
20992   512 19456      35702.14      6.22e-20      86528.61      1.51e-10      48810.59      1.12e-16      41752.28      9.58e-19      35631.08      6.14e-20
20480   512 19968      35864.04      5.94e-20      85101.76      1.44e-10      48886.93      1.07e-16      41800.91      9.17e-19      35651.47      5.86e-20
19968   512 20480      35691.53      5.64e-20      85625.39      1.37e-10      48021.17      1.01e-16      41005.28      8.66e-19      35000.45      5.56e-20
19456   512 20992      35770.81      5.37e-20      85327.02      1.30e-10      47785.38      9.61e-17      40794.24      8.23e-19      34703.39      5.29e-20
18944   512 21504      35879.69      5.11e-20      90348.32      1.21e-10      45701.75      8.99e-17      46286.61      7.70e-19      39865.03      5.03e-20
18432   512 22016      35711.37      4.87e-20      90596.53      1.15e-10      53517.87      8.56e-17      46228.63      7.33e-19      39854.92      4.80e-20
17920   512 22528      35758.84      4.63e-20      89979.21      1.09e-10      53708.53      8.10e-17      46382.23      6.93e-19      39908.99      4.56e-20
17408   512 23040      35683.38      4.42e-20      89082.97      1.04e-10      53650.08      7.69e-17      46160.38      6.58e-19      39743.18      4.36e-20
16896   512 23552      35767.30      4.22e-20      89356.63      9.83e-11      53171.78      7.29e-17      45829.45      6.24e-19      39413.86      4.16e-20
16384   512 24064      35527.90      4.02e-20      89274.27      9.42e-11      54418.17      6.98e-17      47021.16      5.98e-19      40432.95      3.96e-20
15872   512 24576      35740.06      3.84e-20      88227.06      8.91e-11      47049.41      6.61e-17      45201.66      5.66e-19      38870.69      3.78e-20
15360   512 25088      35807.34      3.66e-20      87616.55      8.41e-11      52527.65      6.24e-17      45033.98      5.35e-19      38650.99      3.61e-20
14848   512 25600      35570.24      3.49e-20      87558.41      7.99e-11      51786.65      5.92e-17      44380.19      5.07e-19      38007.35      3.44e-20
14336   512 26112      35782.37      3.34e-20      87336.95      7.66e-11      51322.12      5.69e-17      43782.23      4.87e-19      37532.05      3.29e-20
13824   512 26624      35443.43      3.18e-20      74585.54      7.29e-11      50818.24      5.41e-17      43252.30      4.63e-19      36911.88      3.14e-20
13312   512 27136      35632.04      3.03e-20      85686.68      6.90e-11      50245.32      5.12e-17      42638.99      4.39e-19      36453.34      2.99e-20
12800   512 27648      35839.50      2.89e-20      84703.10      6.53e-11      42854.64      4.85e-17      42060.26      4.15e-19      35736.79      2.85e-20
12288   512 28160      35524.42      2.76e-20      83662.66      6.22e-11      48851.88      4.62e-17      41516.73      3.95e-19      35386.27      2.72e-20
11776   512 28672      35689.22      2.63e-20      82938.93      5.87e-11      48153.62      4.36e-17      40721.85      3.73e-19      34610.01      2.59e-20
11264   512 29184      35351.49      2.51e-20      82009.93      5.57e-11      47382.75      4.14e-17      40008.39      3.55e-19      33972.90      2.47e-20
10752   512 29696      35559.35      2.39e-20      80737.32      5.29e-11      46182.13      3.93e-17      38966.85      3.36e-19      32973.51      2.35e-20
10240   512 30208      35734.56      2.28e-20      78538.94      5.03e-11      45192.83      3.73e-17      38158.81      3.20e-19      32237.28      2.24e-20
 9728   512 30720      35373.47      2.16e-20      79035.91      4.71e-11      44096.82      3.50e-17      37064.36      2.99e-19      31253.69      2.12e-20
 9216   512 31232      35595.70      2.05e-20      85846.01      4.49e-11      54380.01      3.34e-17      47103.18      2.86e-19      40579.01      2.02e-20
 8704   512 31744      35140.63      1.95e-20      85098.56      4.25e-11      54049.80      3.16e-17      46634.75      2.70e-19      40166.29      1.91e-20
 8192   512 32256      35398.38      1.84e-20      84320.85      3.99e-11      53450.61      2.96e-17      46127.63      2.54e-19      39038.46      1.81e-20
 7680   512 32768      35654.09      1.74e-20      83182.16      3.75e-11      52487.04      2.79e-17      45449.47      2.38e-19      39072.78      1.71e-20
 7168   512 33280      35073.99      1.65e-20      81296.68      3.54e-11      50824.40      2.63e-17      43639.01      2.25e-19      37542.87      1.62e-20
 6656   512 33792      35404.46      1.55e-20      80569.34      3.32e-11      50091.15      2.47e-17      43060.64      2.12e-19      30726.79      1.53e-20
 6144   512 34304      34737.02      1.45e-20      80350.25      3.10e-11      49204.09      2.30e-17      41795.64      1.97e-19      35606.06      1.43e-20
 5632   512 34816      35052.09      1.36e-20      76213.34      2.90e-11      46804.18      2.15e-17      39876.30      1.84e-19      31962.39      1.34e-20
 5120   512 35328      35460.61      1.27e-20      74041.88      2.70e-11      45014.38      2.01e-17      38127.39      1.72e-19      25305.67      1.25e-20
 4608   512 35840      34562.61      1.18e-20      70152.24      2.50e-11      42148.72      1.86e-17      35419.87      1.59e-19      30251.33      1.16e-20
 4096   512 36352      34662.18      1.12e-20      69051.80      2.28e-11      40120.85      1.70e-17      33512.11      1.45e-19      28382.86      1.08e-20
 3584   512 36864      34294.13      1.02e-20      63626.08      2.09e-11      36526.14      1.56e-17      30393.88      1.33e-19      25634.50      9.84e-21
 3072   512 37376      35414.30      9.25e-21      59033.28      1.88e-11      33077.74      1.40e-17      27622.15      1.20e-19      23103.50      8.90e-21
 2560   512 37888      34259.41      8.29e-21      55417.30      1.68e-11      29549.63      1.25e-17      24337.41      1.07e-19      20258.60      7.97e-21
 2048   512 38400      34327.39      7.24e-21      47793.72      1.47e-11      24677.11      1.09e-17      20244.36      9.38e-20      16801.42      7.00e-21
 1536   512 38912      33306.63      6.05e-21      40801.42      1.24e-11      20328.83      9.19e-18      16452.67      7.87e-20      13450.50      5.95e-21
 1024   512 39424      32932.31      4.93e-21      29242.55      9.87e-12      13884.44      7.33e-18      11238.36      6.28e-20       9171.10      4.76e-21
  512   512 39936      30373.65      3.41e-21      17734.29      6.81e-12       7748.16      5.07e-18       6156.35      4.34e-20       4975.37      3.31e-21


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_rk512_cuimma_summary_b200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024   512      10775.27      5.44e-20       1670.02      5.54e-09       1552.63      4.89e-16       1526.25      2.81e-18       1451.80      1.95e-18
 2048  2048   512      22112.78      5.41e-20       6539.70      5.68e-09       6096.32      5.01e-16       5942.77      2.87e-18       5827.41      1.99e-18
 3072  3072   512      26967.88      2.74e-20      12646.63      5.69e-09      11114.94      5.02e-16      10538.96      2.87e-18      10101.17      1.99e-18
 4096  4096   512      30335.92      2.74e-20      20779.95      5.63e-09      17602.67      4.97e-16      16476.96      2.85e-18      14699.96      1.98e-18
 5120  5120   512      31593.90      3.54e-20      27761.18      5.73e-09      22386.79      5.06e-16      19443.50      2.89e-18      18037.40      2.01e-18
 6144  6144   512      32301.06      2.10e-20      35107.10      5.67e-09      26200.72      5.00e-16      23618.21      2.87e-18      21544.16      1.99e-18
 7168  7168   512      33096.50      2.10e-20      42635.04      5.70e-09      29995.15      5.03e-16      27333.32      2.88e-18      24570.59      2.00e-18
 8192  8192   512      33565.91      2.66e-20      48391.00      5.50e-09      33204.16      4.86e-16      29667.77      2.78e-18      25861.49      1.93e-18
 9216  9216   512      33781.28      1.74e-20      53502.77      5.66e-09      36311.03      4.99e-16      32188.11      2.86e-18      27867.31      1.99e-18
10240 10240   512      34137.15      1.74e-20      57321.10      5.68e-09      38690.76      5.02e-16      33102.05      2.87e-18      29093.51      1.99e-18
11264 11264   512      34372.85      2.37e-20      59323.17      5.72e-09      39805.56      5.05e-16      34789.42      2.90e-18      30569.83      2.01e-18
12288 12288   512      34474.27      1.53e-20      63551.63      5.72e-09      41522.92      5.05e-16      36016.07      2.89e-18      31219.75      2.01e-18
13312 13312   512      34522.64      1.53e-20      66629.55      5.71e-09      43129.87      5.04e-16      37284.67      2.88e-18      32065.34      2.00e-18
14336 14336   512      34580.20      2.07e-20      69519.53      5.66e-09      43807.46      5.00e-16      37219.84      2.87e-18      32209.36      1.99e-18
15360 15360   512      34718.25      1.37e-20      70658.33      5.77e-09      45177.53      5.09e-16      38528.94      2.92e-18      33405.93      2.02e-18
16384 16384   512      34798.88      1.37e-20      73555.27      5.72e-09      45835.99      5.05e-16      39095.52      2.89e-18      33216.20      2.00e-18
17408 17408   512      34755.64      1.90e-20      74822.20      5.77e-09      46086.74      5.09e-16      39245.01      2.92e-18      33800.01      2.02e-18
18432 18432   512      34870.75      1.27e-20      75195.39      5.71e-09      46443.35      5.04e-16      39952.02      2.89e-18      34192.82      2.01e-18
19456 19456   512      34880.92      1.27e-20      78636.97      5.66e-09      48005.10      5.00e-16      40664.24      2.86e-18      34927.25      1.99e-18
20480 20480   512      34936.23      1.76e-20      79389.01      5.72e-09      48237.34      5.05e-16      40767.60      2.89e-18      34729.48      2.01e-18


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_rk512_ozimmu_summary_b200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024   512      10775.27      5.44e-20       3863.97      1.09e-08       2229.19      7.88e-15       1803.22      6.71e-17       1496.13      2.03e-18
 2048  2048   512      22112.78      5.41e-20      13976.10      1.12e-08       8051.75      8.06e-15       6766.40      6.86e-17       5718.86      2.07e-18
 3072  3072   512      26967.88      2.74e-20      21704.16      1.12e-08      11360.10      8.07e-15       9378.92      6.87e-17       7918.83      2.07e-18
 4096  4096   512      30335.92      2.74e-20      28823.09      1.11e-08      14289.62      8.00e-15      11840.56      6.81e-17       9883.10      2.06e-18
 5120  5120   512      31593.90      3.54e-20      31672.42      1.13e-08      14806.05      8.11e-15      12062.80      6.91e-17       9974.02      2.09e-18
 6144  6144   512      32301.06      2.10e-20      34879.12      1.12e-08      15960.33      8.07e-15      12986.99      6.87e-17      10736.13      2.07e-18
 7168  7168   512      33096.50      2.10e-20      36630.89      1.12e-08      16638.96      8.07e-15      13481.12      6.87e-17      11146.96      2.08e-18
 8192  8192   512      33565.91      2.66e-20      37945.02      1.08e-08      17138.56      7.81e-15      13914.56      6.65e-17      11498.09      2.01e-18
 9216  9216   512      33781.28      1.74e-20      38990.13      1.11e-08      17490.97      8.03e-15      14154.94      6.84e-17      11695.54      2.06e-18
10240 10240   512      34137.15      1.74e-20      39744.69      1.12e-08      17765.45      8.07e-15      14385.75      6.87e-17      11888.70      2.07e-18
11264 11264   512      34372.85      2.37e-20      40214.68      1.13e-08      17915.69      8.12e-15      14517.55      6.91e-17      11973.63      2.09e-18
12288 12288   512      34474.27      1.53e-20      40674.85      1.13e-08      18109.47      8.11e-15      13652.00      6.91e-17      12086.52      2.09e-18
13312 13312   512      34522.64      1.53e-20      41075.90      1.12e-08      18219.09      8.10e-15      14728.66      6.90e-17      12151.68      2.08e-18
14336 14336   512      34580.20      2.07e-20      41442.87      1.12e-08      18355.80      8.04e-15      14844.95      6.85e-17      12250.33      2.07e-18
15360 15360   512      34718.25      1.37e-20      41691.99      1.14e-08      18417.79      8.18e-15      14880.39      6.97e-17      12287.91      2.10e-18
16384 16384   512      34798.88      1.37e-20      41853.91      1.13e-08      18498.24      8.13e-15      14941.63      6.93e-17      12331.72      2.08e-18
17408 17408   512      34755.64      1.90e-20      42059.34      1.13e-08      18526.13      8.18e-15      14982.16      6.96e-17      12356.79      2.10e-18
18432 18432   512      34870.75      1.27e-20      42160.25      1.13e-08      18580.77      8.11e-15      15006.80      6.91e-17      12376.65      2.09e-18
19456 19456   512      34880.92      1.27e-20      42231.12      1.11e-08      18571.30      8.03e-15      14996.35      6.84e-17      12369.30      2.07e-18
20480 20480   512      34936.23      1.76e-20      42458.42      1.13e-08      18657.78      8.12e-15      15073.38      6.91e-17      12421.81      2.09e-18


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_cuimma_s3.txt <==
M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
1024 1024 1024 13857.76 1.55e-01 20658.71 1.00e-01 1625.76 1.33 9.93e-10 1.41e-18 failed
2048 2048 2048 62406.91 2.75e-01 30656.31 5.60e-01 1856.39 9.25 5.75e-10 1.08e-18 failed
3072 3072 3072 116306.26 5.00e-01 31520.64 1.84 2214.10 26.19 4.34e-10 4.29e-19 failed
4096 4096 4096 146889.70 9.35e-01 33184.29 4.14 2262.91 60.73 3.55e-10 3.72e-19 failed
5120 5120 5120 186742.06 1.44 33634.06 7.98 2365.58 113.50 3.08e-10 3.29e-19 failed
6144 6144 6144 236127.30 1.96 34671.79 13.38 2505.07 185.17 2.73e-10 3.04e-19 failed
7168 7168 7168 268416.10 2.74 34680.79 21.24 2530.64 291.09 2.49e-10 3.53e-19 failed
8192 8192 8192 307898.18 3.58 35118.60 31.31 2527.16 435.08 2.28e-10 3.32e-19 failed
9216 9216 9216 331119.38 4.72 35312.57 44.33 2658.57 588.87 2.12e-10 3.09e-19 failed
10240 10240 10240 341822.76 6.28 35184.44 61.03 2559.68 839 1.98e-10 2.96e-19 failed
11264 11264 11264 360917.07 7.92 35327.97 80.91 2623.09 1089.67 1.88e-10 2.83e-19 failed
12288 12288 12288 379065.77 9.79 35436.06 104.72 2541.35 1460.19 1.77e-10 2.70e-19 failed
13312 13312 13312 397310.05 11.88 35526.07 132.81 2473.52 1908.03 1.69e-10 2.60e-19 failed
14336 14336 14336 408406.75 14.43 35594.35 165.55 2482.89 2373.48 1.61e-10 2.51e-19 failed
15360 15360 15360 416268.56 17.41 35657.83 203.26 2503.64 2895.07 1.54e-10 2.42e-19 failed
16384 16384 16384 420394.11 20.93 35705.84 246.34 2348.62 3745.47 1.48e-10 2.36e-19 failed
17408 17408 17408 421392.96 25.04 36159.65 291.77 2391.49 4411.85 1.41e-10 1.79e-19 failed
18432 18432 18432 426717.50 29.35 36176.09 346.19 2357.09 5313.39 1.36e-10 1.74e-19 failed
19456 19456 19456 422982.84 34.82 36188.60 407.02 2447.38 6018.54 1.31e-10 1.69e-19 failed
20480 20480 20480 408573.76 42.05 36196.88 474.62 2311.93 7433.24 1.27e-10 1.65e-19 failed


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_cuimma_s6.txt <==
M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
1024 1024 1024 9763.91 2.20e-01 20265.75 1.05e-01 1109.93 1.94 7.31e-17 1.41e-18 ok
2048 2048 2048 43831.43 3.95e-01 28786.71 6.00e-01 1497.85 11.96 4.67e-17 1.08e-18 ok
3072 3072 3072 73253.72 7.95e-01 31477.72 1.85 2111.75 27.45 3.56e-17 4.29e-19 ok
4096 4096 4096 81165.58 1.69 33117.57 4.15 2035.07 67.53 2.93e-17 3.72e-19 ok
5120 5120 5120 97152.52 2.76 33680.85 7.97 2129.03 126.11 2.57e-17 3.29e-19 ok
6144 6144 6144 111410.21 4.17 34682.29 13.38 2200.28 210.82 2.30e-17 3.04e-19 ok
7168 7168 7168 116291.92 6.33 34688.98 21.23 2229.76 330.35 2.10e-17 3.53e-19 ok
8192 8192 8192 126351.04 8.71 35101.90 31.32 2245.26 489.73 1.94e-17 3.32e-19 ok
9216 9216 9216 127408.43 12.29 35292.35 44.36 2381.62 657.38 1.80e-17 3.09e-19 ok
10240 10240 10240 130454.99 16.46 35170.35 61.06 2221.47 966.72 1.69e-17 2.96e-19 ok
11264 11264 11264 130073.94 21.98 35179.07 81.25 2395.68 1193.11 1.62e-17 2.83e-19 ok
12288 12288 12288 126915.58 29.24 35314.43 105.08 2391.53 1551.66 1.52e-17 2.70e-19 ok
13312 13312 13312 129187.62 36.52 35471.56 133.00 2440.25 1933.87 1.46e-17 2.60e-19 ok
14336 14336 14336 127796.38 46.11 35593.68 165.56 2438.13 2417.04 1.39e-17 2.51e-19 ok
15360 15360 15360 124854.88 58.05 35632.23 203.41 2471.48 2932.66 1.33e-17 2.42e-19 ok
16384 16384 16384 122494.77 71.81 35696.55 246.41 2417.23 3638.93 1.28e-17 2.36e-19 ok
17408 17408 17408 130723.10 80.71 36162.11 291.75 2438.15 4328.83 9.52e-18 1.79e-19 ok
18432 18432 18432 130871.81 95.70 36177.54 346.19 2340.93 5350.09 9.21e-18 1.74e-19 ok
19456 19456 19456 133650.85 110.21 36188.56 407.02 2325.19 6335.26 8.92e-18 1.69e-19 ok
20480 20480 20480 130213.38 131.94 36196.98 474.62 2251.60 7630.12 8.67e-18 1.65e-19 ok


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_cuimma_s7.txt <==
M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
1024 1024 1024 9219.40 2.30e-01 20240.90 1.10e-01 1109.53 1.94 8.80e-19 1.41e-18 ok
2048 2048 2048 40733.44 4.20e-01 30677.47 5.60e-01 2018.48 8.52 4.83e-19 1.08e-18 ok
3072 3072 3072 62555.97 9.30e-01 31512.31 1.84 2178.06 26.62 3.40e-19 4.29e-19 ok
4096 4096 4096 67882.83 2.02 33089.07 4.16 2319.80 59.25 2.60e-19 3.72e-19 ok
5120 5120 5120 78117.62 3.44 33533.48 8.00 2441.01 109.97 2.17e-19 3.29e-19 ok
6144 6144 6144 87761.88 5.29 34618.42 13.40 2548.81 182.03 1.86e-19 3.04e-19 ok
7168 7168 7168 90579.02 8.13 34602.74 21.29 2575.97 286.08 1.62e-19 3.53e-19 ok
8192 8192 8192 98319.73 11.18 35111.38 31.31 2619.67 419.71 1.45e-19 3.32e-19 ok
9216 9216 9216 98111.33 15.96 35286.38 44.36 2643.76 592.20 1.31e-19 3.09e-19 ok
10240 10240 10240 96627.41 22.23 35177.02 61.05 2587.01 830.11 1.21e-19 2.96e-19 ok
11264 11264 11264 92765.85 30.81 34251.99 83.45 2591.43 1103.02 1.13e-19 2.83e-19 ok
12288 12288 12288 93449.64 39.72 35043.96 105.90 2518.99 1473.15 1.04e-19 2.70e-19 ok
13312 13312 13312 93764.17 50.31 35483.07 132.97 2534.12 1861.82 9.81e-20 2.60e-19 ok
14336 14336 14336 100367.12 58.71 35562.11 165.70 2484.92 2371.38 8.43e-20 2.51e-19 ok
15360 15360 15360 100436 72.16 35655.47 203.28 2506.61 2891.56 7.96e-20 2.42e-19 ok
16384 16384 16384 102307.57 85.97 35702.99 246.37 2387.81 3683.76 7.57e-20 2.36e-19 ok
17408 17408 17408 97073.37 108.70 36162.85 291.75 2494.88 4228.91 7.18e-20 1.79e-19 ok
18432 18432 18432 100347.49 124.82 36177.86 346.19 2479.17 5051.75 6.86e-20 1.74e-19 ok
19456 19456 19456 96894.29 152.03 36188.95 407.02 2419.21 6088.74 6.56e-20 1.69e-19 ok
20480 20480 20480 94881.71 181.07 36193.74 474.67 2261.91 7596.31 6.30e-20 1.65e-19 ok


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_cuimma_s8.txt <==
M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
1024 1024 1024 8674.17 2.50e-01 20090.16 1.05e-01 1122.89 1.92 8.39e-19 1.41e-18 ok
2048 2048 2048 36777.21 4.70e-01 30044.06 5.70e-01 2039.67 8.42 4.49e-19 1.08e-18 ok
3072 3072 3072 53839.96 1.08 31573.44 1.84 2115.03 27.41 3.12e-19 4.29e-19 ok
4096 4096 4096 56794.32 2.42 33126.15 4.14 2279.70 60.29 2.34e-19 3.72e-19 ok
5120 5120 5120 64484.02 4.16 33670.28 7.97 2238.59 119.91 1.92e-19 3.29e-19 ok
6144 6144 6144 71589.65 6.47 34665.30 13.39 2309.72 200.83 1.62e-19 3.04e-19 ok
7168 7168 7168 73452.12 10.03 34659.63 21.26 2315.32 318.14 1.39e-19 3.53e-19 ok
8192 8192 8192 78616.30 13.98 35094.01 31.33 2287.64 480.63 1.23e-19 3.32e-19 ok
9216 9216 9216 75868.30 20.63 33965.83 46.09 2408.05 650.20 1.11e-19 3.09e-19 ok
10240 10240 10240 75145.59 28.58 34146.44 62.89 2333.09 920.45 1.00e-19 2.96e-19 ok
11264 11264 11264 77077.42 37.09 35198.53 81.21 2377.31 1202.34 9.15e-20 2.83e-19 ok
12288 12288 12288 78635.49 47.19 35209.97 105.39 2406.62 1544.24 8.42e-20 2.70e-19 ok
13312 13312 13312 78506.24 60.09 35423 133.19 2537.87 1859.05 7.82e-20 2.60e-19 ok
14336 14336 14336 79664.60 73.97 35525.54 165.87 2443.05 2412.45 7.30e-20 2.51e-19 ok
15360 15360 15360 79034.15 91.71 35638.98 203.37 2552.32 2839.69 6.86e-20 2.42e-19 ok
16384 16384 16384 77596.99 113.36 35699.15 246.39 2362.18 3723.80 6.48e-20 2.36e-19 ok
17408 17408 17408 77230.99 136.62 36164.40 291.74 2492.60 4233.96 6.11e-20 1.79e-19 ok
18432 18432 18432 77434.04 161.75 36177.75 346.19 2372.01 5281.60 5.79e-20 1.74e-19 ok
19456 19456 19456 77771.74 189.40 36187.96 407.03 2397.47 6145.37 5.50e-20 1.69e-19 ok
20480 20480 20480 75472.89 227.64 36193.68 474.66 2311.31 7432.95 5.26e-20 1.65e-19 ok


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_cuimma_summary_b200.txt <==
  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024  1024      20470.91      3.30e-20       3183.17      2.99e-09       2771.53      2.65e-16       2755.71      1.78e-18       2730.48      1.41e-18
 2048  2048  2048      31813.70      2.00e-20      22645.54      1.74e-09      17341.39      1.55e-16      16197.61      1.22e-18      14333.27      1.04e-18
 3072  3072  3072      33259.63      8.99e-19      51915.07      1.30e-09      31472.57      1.16e-16      27532.88      9.87e-19      23627.27      8.60e-19
 4096  4096  4096      34557.93      7.83e-19      87747.16      1.06e-09      46519.38      9.50e-17      38556.72      8.48e-19      32356.17      7.50e-19
 5120  5120  5120      35172.28      7.10e-19     122969.71      9.20e-10      55109.60      8.30e-17      45881.73      7.64e-19      37256.93      6.80e-19
 6144  6144  6144      35527.47      6.50e-19     153544.14      8.15e-10      63690.98      7.38e-17      50415.76      6.95e-19      40641.14      6.22e-19
 7168  7168  7168      35647.84      5.91e-19     178025.82      7.40e-10      68499.56      6.71e-17      54444.30      6.43e-19      43690.86      5.78e-19
 8192  8192  8192      35755.40      5.56e-19     199535.93      6.84e-10      73516.47      6.22e-17      57115.87      6.03e-19      45436.18      5.44e-19
 9216  9216  9216      35896.18      5.24e-19     216340.49      6.35e-10      76338.88      5.78e-17      59045.53      5.67e-19      46988.99      5.12e-19
10240 10240 10240      35340.17      4.99e-19     231395.61      5.97e-10      78406.16      5.44e-17      60314.61      5.39e-19      47587.86      4.87e-19
11264 11264 11264      35741.09      4.77e-19     237494.22      5.68e-10      79071.11      5.18e-17      61089.08      5.15e-19      47914.99      4.67e-19
12288 12288 12288      35923.16      4.57e-19     244141.97      5.39e-10      79595.26      4.92e-17      60003.01      4.93e-19      46877.72      4.47e-19
13312 13312 13312      35937.24      4.42e-19     253357.79      5.18e-10      80818.60      4.73e-17      60359.06      4.76e-19      47241.24      4.32e-19
14336 14336 14336      35953.00      4.26e-19     259597.78      4.96e-10      78649.03      4.54e-17      59791.07      4.58e-19      46274.15      4.16e-19
15360 15360 15360      35907.17      4.12e-19     264971.61      4.74e-10      79891.37      4.33e-17      59725.68      4.43e-19      45566.28      4.03e-19
16384 16384 16384      35950.29      4.01e-19     269233.33      4.59e-10      79329.41      4.20e-17      58619.39      4.31e-19      45214.27      3.92e-19
17408 17408 17408      36093.48      3.97e-19     272707.95      4.40e-10      78124.43      4.03e-17      58114.66      4.16e-19      45380.01      3.79e-19
18432 18432 18432      36046.28      3.86e-19     276491.92      4.26e-10      78193.69      3.91e-17      58454.24      4.04e-19      45165.11      3.69e-19
19456 19456 19456      36200.24      3.77e-19     275567.34      4.14e-10      77886.65      3.80e-17      58046.56      3.95e-19      45218.10      3.61e-19
20480 20480 20480      36237.12      3.68e-19     274013.56      4.00e-10      77073.86      3.68e-17      57740.72      3.85e-19      44833.94      3.52e-19


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_ozimmu_s3.txt <==
1024 1024 1024 10672.09 2.05e-01 17437.53 1.25e-01 764.30 2.82 6.08e-09 1.63e-18 failed
2048 2048 2048 52065.32 3.35e-01 29339.43 5.90e-01 1244.20 13.81 3.57e-09 1.13e-18 failed
3072 3072 3072 100576.74 5.80e-01 32410.83 1.79 1397.84 41.47 2.72e-09 4.97e-19 failed
4096 4096 4096 140963.48 9.75e-01 34048.85 4.04 1638.76 83.87 2.25e-09 4.10e-19 failed
5120 5120 5120 177181.60 1.52 34859.76 7.70 1649.80 162.70 1.97e-09 3.58e-19 failed
6144 6144 6144 213211.82 2.17 35283.60 13.14 1740.03 266.78 1.75e-09 3.22e-19 failed
7168 7168 7168 239542.20 3.08 35439.06 20.79 1809.07 407.17 1.61e-09 3.60e-19 failed
8192 8192 8192 255375.79 4.30 35608.18 30.88 1833.02 599.84 1.49e-09 3.37e-19 failed
9216 9216 9216 279932.99 5.59 35710.59 43.84 1832.76 854.19 1.39e-09 3.15e-19 failed
10240 10240 10240 295284.16 7.28 35775.01 60.03 1844.63 1164.18 1.31e-09 2.99e-19 failed
11264 11264 11264 296076.53 9.66 35837.36 79.76 1845.47 1548.82 1.25e-09 2.84e-19 failed
12288 12288 12288 319188.74 11.62 35882.44 103.42 1856.49 1998.86 1.18e-09 2.71e-19 failed
13312 13312 13312 318817.12 14.79 35907.14 131.39 1845.05 2557.15 1.13e-09 2.61e-19 failed
14336 14336 14336 339959.81 17.34 35940.60 163.95 1856.66 3173.81 1.08e-09 2.51e-19 failed
15360 15360 15360 338775.01 21.39 35960.35 201.55 1871.61 3872.54 1.04e-09 2.42e-19 failed
16384 16384 16384 359601.73 24.46 35972.69 244.52 1847.68 4760.61 1.00e-09 2.36e-19 failed
17408 17408 17408 356336.57 29.61 36158.83 291.78 1849.74 5703.91 9.58e-10 1.80e-19 failed
18432 18432 18432 372326.30 33.64 36174.61 346.21 1841.07 6802.66 9.28e-10 1.75e-19 failed
19456 19456 19456 371167.12 39.69 36185.12 407.06 1844.66 7984.95 8.96e-10 1.70e-19 failed
20480 20480 20480 369860.94 46.45 36192.31 474.68 1845.55 9308.77 8.67e-10 1.66e-19 failed


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_ozimmu_s6.txt <==
1024 1024 1024 5571.27 3.85e-01 19349.53 1.10e-01 1106.33 1.94 4.39e-15 1.63e-18 failed
2048 2048 2048 28492.81 6.00e-01 28686.03 6.00e-01 1438.08 11.95 2.59e-15 1.13e-18 failed
3072 3072 3072 51328.50 1.13 32647.93 1.78 1602.93 36.17 1.98e-15 4.97e-19 failed
4096 4096 4096 65478.63 2.10 34023.76 4.04 1748.86 78.59 1.65e-15 4.10e-19 failed
5120 5120 5120 80070.80 3.35 34850.67 7.70 1744.21 153.90 1.44e-15 3.58e-19 failed
6144 6144 6144 92727.17 5 35361.52 13.11 1723.84 269.09 1.29e-15 3.22e-19 failed
7168 7168 7168 99145.39 7.43 35453.89 20.77 1741.66 422.92 1.19e-15 3.60e-19 failed
8192 8192 8192 100757.99 10.91 35596.78 30.89 1761.99 624.03 1.09e-15 3.37e-19 failed
9216 9216 9216 109430.18 14.30 35714.27 43.84 1750.15 894.51 1.02e-15 3.15e-19 failed
10240 10240 10240 113465.10 18.93 35462.01 60.56 1769.38 1213.72 9.65e-16 2.99e-19 failed
11264 11264 11264 110192.76 25.94 35162.84 81.29 1797.22 1590.41 9.20e-16 2.84e-19 failed
12288 12288 12288 118675.73 31.27 35824.78 103.58 1862.15 1992.79 8.71e-16 2.71e-19 failed
13312 13312 13312 116311.76 40.56 35807.04 131.76 1859.33 2537.51 8.36e-16 2.61e-19 failed
14336 14336 14336 123676.49 47.64 35938.63 163.97 1857.76 3171.95 8.01e-16 2.51e-19 failed
15360 15360 15360 121728.74 59.54 35955.10 201.57 1864.22 3887.88 7.67e-16 2.42e-19 failed
16384 16384 16384 128145.46 68.65 35975.62 244.50 1860.62 4727.49 7.42e-16 2.36e-19 failed
17408 17408 17408 122584.52 86.07 36160.26 291.77 1849.01 5706.11 7.09e-16 1.80e-19 failed
18432 18432 18432 126798.48 98.78 36172.17 346.24 1865.84 6712.35 6.87e-16 1.75e-19 failed
19456 19456 19456 124212.89 118.58 36184.33 407.07 1852.69 7950.42 6.64e-16 1.70e-19 failed
20480 20480 20480 121040.88 141.94 36191.28 474.69 1849.19 9290.47 6.42e-16 1.66e-19 failed


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_ozimmu_s7.txt <==
1024 1024 1024 4409.97 4.85e-01 20062.17 1.10e-01 1180.86 1.82 3.74e-17 1.63e-18 ok
2048 2048 2048 23278.56 7.40e-01 29339.58 5.85e-01 1528.94 11.23 2.22e-17 1.13e-18 ok
3072 3072 3072 41625.18 1.40 32430.41 1.79 1673.37 34.65 1.69e-17 4.97e-19 ok
4096 4096 4096 53066.82 2.59 33998.46 4.04 1752.20 78.44 1.40e-17 4.10e-19 ok
5120 5120 5120 64551.19 4.16 34884.63 7.70 1759.32 152.58 1.23e-17 3.58e-19 ok
6144 6144 6144 73769.36 6.29 35321.07 13.13 1746.93 265.52 1.10e-17 3.22e-19 ok
7168 7168 7168 78691.55 9.36 35453.68 20.78 1744.91 422.16 1.01e-17 3.60e-19 ok
8192 8192 8192 79235.90 13.88 35612.85 30.88 1772.20 620.43 9.34e-18 3.37e-19 ok
9216 9216 9216 85956.37 18.21 35718.35 43.83 1765.17 886.89 8.73e-18 3.15e-19 ok
10240 10240 10240 88878.79 24.16 34981.07 61.39 1781.22 1205.66 8.24e-18 2.99e-19 ok
11264 11264 11264 85765.39 33.33 34705.04 82.37 1799.18 1588.81 7.86e-18 2.84e-19 ok
12288 12288 12288 92506.58 40.11 35784.17 103.70 1859.61 1995.51 7.44e-18 2.71e-19 ok
13312 13312 13312 90144.42 52.34 35865.13 131.55 1849.14 2551.51 7.14e-18 2.61e-19 ok
14336 14336 14336 95854.35 61.47 35908.22 164.10 1849.54 3186.03 6.85e-18 2.51e-19 ok
15360 15360 15360 93817.23 77.25 35961.71 201.54 1862.60 3891.24 6.55e-18 2.42e-19 ok
16384 16384 16384 98805.94 89.02 35972.76 244.52 1849.47 4756.02 6.34e-18 2.36e-19 ok
17408 17408 17408 93065.54 113.37 36159.14 291.78 1853.59 5691.96 6.06e-18 1.80e-19 ok
18432 18432 18432 97839.03 128.01 36174.05 346.22 1859.96 6733.55 5.87e-18 1.75e-19 ok
19456 19456 19456 93891.45 156.88 36186.94 407.04 1843.92 7988.20 5.67e-18 1.70e-19 ok
20480 20480 20480 90191.50 190.48 36193.62 474.67 1845.03 9311.50 5.48e-18 1.66e-19 ok


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_ozimmu_s8.txt <==
1024 1024 1024 3665.44 5.85e-01 19626.88 1.10e-01 1180.24 1.82 8.94e-19 1.63e-18 ok
2048 2048 2048 18609.36 9.25e-01 28979.59 5.90e-01 1410.24 12.19 4.86e-19 1.13e-18 ok
3072 3072 3072 34902.57 1.66 32050.96 1.81 1501.99 38.60 3.42e-19 4.97e-19 ok
4096 4096 4096 43764.79 3.14 33852.39 4.06 1673.44 82.13 2.62e-19 4.10e-19 ok
5120 5120 5120 52836.89 5.08 34913.85 7.69 1758.36 152.67 2.17e-19 3.58e-19 ok
6144 6144 6144 60159.40 7.71 35391.42 13.11 1748.47 265.29 1.86e-19 3.22e-19 ok
7168 7168 7168 63677.43 11.57 35450.22 20.78 1766.23 417.04 1.62e-19 3.60e-19 ok
8192 8192 8192 63767.34 17.24 35526.03 30.95 1780.34 617.61 1.45e-19 3.37e-19 ok
9216 9216 9216 69116.24 22.65 35672.34 43.89 1813.03 863.49 1.31e-19 3.15e-19 ok
10240 10240 10240 71295.02 30.12 35422.18 60.62 1817.38 1181.63 1.21e-19 2.99e-19 ok
11264 11264 11264 68616.76 41.66 35326.93 80.91 1821.90 1568.87 1.12e-19 2.84e-19 ok
12288 12288 12288 73919.24 50.20 35700.54 103.94 1851.44 2004.31 1.04e-19 2.71e-19 ok
13312 13312 13312 71785.01 65.72 35734.34 132.03 1853.68 2545.22 9.81e-20 2.61e-19 ok
14336 14336 14336 76933.23 76.59 35901.18 164.14 1848.10 3188.53 9.24e-20 2.51e-19 ok
15360 15360 15360 74423.70 97.38 35946.03 201.62 1873.40 3868.76 8.75e-20 2.42e-19 ok
16384 16384 16384 77826.50 113.02 35974.29 244.51 1850.28 4753.93 8.34e-20 2.36e-19 ok
17408 17408 17408 73926.08 142.73 36158.27 291.79 1846.96 5712.44 7.93e-20 1.80e-19 ok
18432 18432 18432 77204.40 162.24 36174.32 346.22 1862.56 6724.18 7.59e-20 1.75e-19 ok
19456 19456 19456 72586.62 202.93 36185.40 407.06 1839.33 8008.16 7.26e-20 1.70e-19 ok
20480 20480 20480 72261.97 237.75 36193.02 474.68 1852.61 9273.33 6.98e-20 1.66e-19 ok


==> data/GPU_raw_data/B200/dgemm_imma/dgemm_sq_ozimmu_summary_b200.txt <==
  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024  1024      20470.91      3.30e-20       9254.11      6.03e-09       4779.36      4.36e-15       3933.33      3.71e-17       2992.16      1.44e-18
 2048  2048  2048      31813.70      2.00e-20      55372.94      3.58e-09      27786.18      2.60e-15      22836.80      2.22e-17      18765.07      1.05e-18
 3072  3072  3072      33259.63      8.99e-19     105920.99      2.73e-09      53149.88      1.99e-15      43782.06      1.69e-17      36209.54      8.71e-19
 4096  4096  4096      34557.93      7.83e-19     146994.56      2.25e-09      67546.21      1.65e-15      54554.66      1.41e-17      44259.18      7.59e-19
 5120  5120  5120      35172.28      7.10e-19     183232.23      1.97e-09      80586.53      1.45e-15      64750.40      1.24e-17      52446.35      6.87e-19
 6144  6144  6144      35527.47      6.50e-19     217032.94      1.76e-09      92029.04      1.30e-15      73352.61      1.11e-17      58339.82      6.29e-19
 7168  7168  7168      35647.84      5.91e-19     234442.71      1.61e-09      96093.49      1.18e-15      75965.59      1.01e-17      59125.61      5.84e-19
 8192  8192  8192      35755.40      5.56e-19     250045.28      1.49e-09      98189.60      1.09e-15      77485.20      9.38e-18      60698.50      5.49e-19
 9216  9216  9216      35896.18      5.24e-19     260183.41      1.39e-09      98656.56      1.02e-15      77628.46      8.75e-18      60333.46      5.17e-19
10240 10240 10240      35340.17      4.99e-19     264980.19      1.31e-09     101097.76      9.67e-16      75843.62      8.27e-18      60520.33      4.92e-19
11264 11264 11264      35741.09      4.77e-19     278147.58      1.25e-09     100917.39      9.19e-16      77209.71      7.86e-18      63046.44      4.71e-19
12288 12288 12288      35923.16      4.57e-19     286360.27      1.18e-09     102519.95      8.72e-16      77276.12      7.46e-18      63315.84      4.51e-19
13312 13312 13312      35937.24      4.42e-19     292100.37      1.13e-09     103850.54      8.36e-16      80540.08      7.15e-18      64144.61      4.36e-19
14336 14336 14336      35953.00      4.26e-19     299233.11      1.08e-09     103872.89      8.02e-16      81437.50      6.86e-18      65075.80      4.20e-19
15360 15360 15360      35907.17      4.12e-19     301625.52      1.04e-09     106447.91      7.66e-16      78563.43      6.56e-18      62975.06      4.07e-19
16384 16384 16384      35950.29      4.01e-19     304913.67      9.99e-10     104247.85      7.41e-16      78829.22      6.34e-18      60504.92      3.96e-19
17408 17408 17408      36093.48      3.97e-19     308338.41      9.59e-10     100507.53      7.10e-16      76511.86      6.08e-18      55684.34      3.83e-19
18432 18432 18432      36046.28      3.86e-19     315011.03      9.28e-10     100333.57      6.87e-16      75956.27      5.88e-18      60003.40      3.72e-19
19456 19456 19456      36200.24      3.77e-19     321249.79      8.97e-10     103596.43      6.65e-16      74623.77      5.69e-18      60215.02      3.64e-19
20480 20480 20480      36237.12      3.68e-19     324407.42      8.66e-10     101729.96      6.42e-16      75575.01      5.50e-18      59316.04      3.55e-19


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.53 43.36 5549.72 0.39 348.56 6.16 1.54e-13     1.31e-13   failed
 2048  2048  2048   10023.31 1.71 29714.47 0.58 608.61 28.23 3.63e-13     8.19e-14   failed
 3072  3072  3072   13821.79 4.19 31408.29 1.85 703.65 82.40 1.52e-13     8.19e-14   failed
 4096  4096  4096   17706.74 7.76 33961.40 4.05 684.18 200.88 5.22e-13     8.62e-13   failed
 5120  5120  5120   19748.13 13.59 34884.58 7.69 684.13 392.37 2.64e-12     8.11e-16   failed
 6144  6144  6144   20964.13 22.13 35786.25 12.96 755.07 614.32 1.19e-11     3.81e-15   failed
 7168  7168  7168   21529.55 34.21 36164.18 20.37 682.03 1079.99 5.58e-13     3.81e-15   failed
 8192  8192  8192   22327.43 49.24 36234.88 30.34 675.29 1628.21 2.42e-12     8.15e-16   failed
 9216  9216  9216   22624.37 69.20 35977.27 43.51 714.12 2192.22 1.82e-13     1.53e-15   failed
10240 10240 10240   22510.57 95.40 36046.82 59.57 670.44 3203.11 2.32e-12     1.53e-15   failed
11264 11264 11264   22490.03 127.09 35906.86 79.60 672.66 4249.24 9.19e-13     7.38e-13   failed
12288 12288 12288   22548.24 164.57 36135.36 102.69 706.16 5254.96 3.39e-12     1.76e-13   failed
13312 13312 13312   22674.82 208.07 35682.27 132.22 676.86 6970.43 1.43e-11     2.18e-11   failed
14336 14336 14336   22636.98 260.31 36302.49 162.32 676.76 8707.23 7.40e-13     1.19e-15   failed
15360 15360 15360   22538.73 321.57 36077.50 200.89 706.76 10254.95 4.23e-12     6.70e-12   failed
16384 16384 16384   22562.08 389.86 36295.77 242.34 678.96 12955.22 5.90e-11     5.98e-16   failed
17408 17408 17408   22476.66 469.40 36291.47 290.72 684.05 15423.71 6.81e-13     3.47e-15   failed
18432 18432 18432   22050.91 567.96 36011.31 347.78 707.22 17709.00 1.52e-12     7.51e-16   failed
19456 19456 19456   22235.16 662.45 36016.85 408.96 687.68 21419.23 3.75e-12     7.51e-16   failed
20480 20480 20480   22014.95 780.37 35938.00 478.04 685.29 25069.62 2.61e-12     1.40e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.39 43.48 5650.69 0.38 322.05 6.67 1.54e-13     1.31e-13   failed
 2048  2048  2048   7301.41 2.35 29173.11 0.59 607.13 28.30 3.63e-13     8.19e-14   failed
 3072  3072  3072   8841.50 6.56 33056.19 1.75 719.87 80.54 1.52e-13     -0.00e+00   failed
 4096  4096  4096   11168.47 12.31 33901.48 4.05 683.09 201.20 5.22e-13     8.62e-13   failed
 5120  5120  5120   11937.40 22.49 34898.64 7.69 684.36 392.24 2.64e-12     8.11e-16   failed
 6144  6144  6144   12445.18 37.27 35731.04 12.98 752.01 616.82 1.19e-11     3.81e-15   failed
 7168  7168  7168   12662.43 58.17 35742.85 20.61 688.16 1070.37 5.58e-13     3.81e-15   failed
 8192  8192  8192   13032.04 84.37 35810.02 30.70 676.80 1624.58 2.42e-12     8.15e-16   failed
 9216  9216  9216   12994.42 120.48 35922.75 43.58 713.06 2195.50 1.82e-13     1.53e-15   failed
10240 10240 10240   12942.42 165.93 36075.26 59.53 674.88 3182.00 2.32e-12     1.53e-15   failed
11264 11264 11264   12959.87 220.55 35990.18 79.42 674.45 4237.97 9.19e-13     7.38e-13   failed
12288 12288 12288   12962.09 286.28 36219.28 102.46 706.17 5254.88 3.39e-12     1.76e-13   failed
13312 13312 13312   12993.44 363.11 36288.85 130.01 675.62 6983.28 1.43e-11     2.18e-11   failed
14336 14336 14336   12923.80 455.96 36368.14 162.03 676.91 8705.33 7.40e-13     1.19e-15   failed
15360 15360 15360   12909.42 561.43 36187.01 200.29 707.01 10251.22 4.23e-12     6.70e-12   failed
16384 16384 16384   12921.87 680.71 36414.02 241.56 681.17 12913.30 5.90e-11     5.98e-16   failed
17408 17408 17408   12740.79 828.09 36066.91 292.53 685.90 15382.18 6.81e-13     3.47e-15   failed
18432 18432 18432   12806.01 977.99 36154.69 346.40 707.06 17713.08 1.52e-12     7.51e-16   failed
19456 19456 19456   12894.19 1142.34 36249.33 406.34 689.91 21350.08 3.75e-12     7.51e-16   failed
20480 20480 20480   12775.85 1344.71 36056.63 476.47 686.85 25012.53 2.61e-12     1.40e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     56.25 38.18 7064.47 0.30 294.37 7.30 1.54e-13     1.31e-13   failed
 2048  2048  2048   6323.62 2.72 29874.62 0.58 602.46 28.52 3.63e-13     8.19e-14   failed
 3072  3072  3072   7267.78 7.98 31375.87 1.85 714.12 81.19 1.52e-13     8.62e-13   failed
 4096  4096  4096   8994.69 15.28 33919.43 4.05 682.43 201.40 5.22e-13     8.62e-13   failed
 5120  5120  5120   9673.34 27.75 34866.22 7.70 690.11 388.98 2.64e-12     8.11e-16   failed
 6144  6144  6144   9997.35 46.40 35775.06 12.97 755.56 613.92 1.19e-11     3.81e-15   failed
 7168  7168  7168   10334.85 71.27 35616.35 20.68 688.44 1069.93 5.58e-13     3.81e-15   failed
 8192  8192  8192   10396.98 105.75 35758.65 30.75 671.47 1637.47 2.42e-12     8.15e-16   failed
 9216  9216  9216   10397.46 150.57 35980.43 43.51 712.77 2196.40 1.82e-13     1.53e-15   failed
10240 10240 10240   10422.60 206.04 36058.22 59.56 673.77 3187.28 2.32e-12     1.53e-15   failed
11264 11264 11264   10421.22 274.28 35981.97 79.44 674.77 4235.97 9.19e-13     7.38e-13   failed
12288 12288 12288   10477.92 354.16 36241.97 102.39 704.64 5266.29 3.39e-12     1.76e-13   failed
13312 13312 13312   10483.31 450.05 36271.82 130.07 676.11 6978.21 1.43e-11     2.18e-11   failed
14336 14336 14336   10429.14 565.02 36259.20 162.52 675.70 8720.93 7.40e-13     1.19e-15   failed
15360 15360 15360   10332.90 701.43 36104.84 200.74 707.08 10250.22 4.23e-12     6.70e-12   failed
16384 16384 16384   10365.62 848.58 36266.26 242.54 681.05 12915.43 5.90e-11     5.98e-16   failed
17408 17408 17408   10278.10 1026.51 36304.84 290.61 685.83 15383.75 6.81e-13     3.47e-15   failed
18432 18432 18432   10285.29 1217.67 36377.63 344.28 704.99 17764.93 1.52e-12     7.51e-16   failed
19456 19456 19456   10277.93 1433.13 36141.96 407.55 688.49 21393.97 3.75e-12     7.51e-16   failed
20480 20480 20480   10270.05 1672.81 36354.59 472.56 686.55 25023.35 2.61e-12     1.40e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.83 43.10 6489.34 0.33 326.27 6.58 3.58e-09     1.31e-13   failed
 2048  2048  2048   13854.57 1.24 29020.38 0.59 603.84 28.45 2.95e-09     8.19e-14   failed
 3072  3072  3072   23247.72 2.49 31408.29 1.85 707.76 81.92 3.08e-09     8.62e-13   failed
 4096  4096  4096   32347.27 4.25 33925.42 4.05 676.97 203.02 2.55e-09     8.62e-13   failed
 5120  5120  5120   37433.92 7.17 34911.63 7.69 691.14 388.39 3.84e-09     8.11e-16   failed
 6144  6144  6144   40756.56 11.38 35780.32 12.96 757.18 612.61 2.30e-09     3.81e-15   failed
 7168  7168  7168   43209.36 17.05 36183.24 20.36 685.15 1075.08 2.17e-09     3.81e-15   failed
 8192  8192  8192   45483.28 24.17 36265.94 30.32 675.87 1626.82 2.27e-09     8.15e-16   failed
 9216  9216  9216   46872.98 33.40 36167.71 43.28 714.21 2191.96 2.54e-09     1.53e-15   failed
10240 10240 10240   47990.79 44.75 36210.28 59.31 671.17 3199.61 2.93e-09     1.53e-15   failed
11264 11264 11264   48605.64 58.81 36040.93 79.31 673.11 4246.43 2.34e-09     7.38e-13   failed
12288 12288 12288   48651.65 76.27 36233.79 102.41 703.41 5275.54 2.14e-09     1.76e-13   failed
13312 13312 13312   48897.01 96.49 36256.53 130.13 673.54 7004.77 1.93e-09     2.18e-11   failed
14336 14336 14336   49218.20 119.73 36373.55 162.00 675.17 8727.72 2.06e-09     1.19e-15   failed
15360 15360 15360   48614.61 149.09 35796.18 202.47 706.26 10262.14 1.85e-09     6.70e-12   failed
16384 16384 16384   48592.08 181.02 36246.24 242.68 680.42 12927.38 4.13e-09     5.98e-16   failed
17408 17408 17408   49631.37 212.58 36397.29 289.87 685.20 15397.92 2.08e-09     3.47e-15   failed
18432 18432 18432   49725.94 251.86 36418.33 343.90 706.46 17728.05 2.14e-09     7.51e-16   failed
19456 19456 19456   49434.63 297.96 36279.60 406.00 686.93 21442.75 2.10e-09     7.51e-16   failed
20480 20480 20480   49263.11 348.74 36232.82 474.15 683.85 25122.44 1.91e-09     1.40e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     20.85 102.98 69.60 30.86 286.86 7.49 1.54e-13     5.25e-16   failed
 2048  2048  2048   8376.84 2.05 27440.06 0.63 364.09 47.19 3.63e-13     1.94e-15   failed
 3072  3072  3072   17629.17 3.29 31632.98 1.83 408.58 141.91 1.52e-13     6.11e-14   failed
 4096  4096  4096   22064.64 6.23 34146.47 4.02 401.62 342.21 5.22e-13     3.55e-13   failed
 5120  5120  5120   26625.20 10.08 35035.47 7.66 472.45 568.18 2.64e-12     4.04e-12   failed
 6144  6144  6144   30549.18 15.18 35414.29 13.10 526.61 880.83 1.19e-11     4.92e-12   failed
 7168  7168  7168   31664.78 23.26 35528.70 20.73 622.49 1183.30 5.58e-13     1.03e-12   failed
 8192  8192  8192   32318.71 34.02 35179.81 31.25 671.47 1637.46 2.42e-12     9.75e-13   failed
 9216  9216  9216   31715.64 49.36 35263.17 44.40 677.95 2309.20 1.82e-13     3.04e-13   failed
10240 10240 10240   32543.52 65.99 35308.23 60.82 672.91 3191.33 2.32e-12     2.66e-12   failed
11264 11264 11264   32481.81 88.00 35698.05 80.07 663.02 4311.06 9.19e-13     1.20e-12   failed
12288 12288 12288   32575.29 113.92 35260.81 105.24 703.07 5278.03 3.39e-12     1.76e-13   failed
13312 13312 13312   33091.50 142.58 35250.43 133.84 677.21 6966.88 1.43e-11     2.18e-11   failed
14336 14336 14336   32935.02 178.92 35884.21 164.21 676.54 8710.01 7.39e-13     4.21e-13   failed
15360 15360 15360   32327.64 224.20 35777.60 202.58 704.17 10292.63 4.23e-12     1.52e-12   failed
16384 16384 16384   31436.41 279.81 35990.84 244.40 681.18 12912.98 5.90e-11     7.29e-13   failed
17408 17408 17408   30473.31 346.22 36164.36 291.74 684.59 15411.53 6.81e-13     5.51e-13   failed
18432 18432 18432   30167.06 415.16 36172.00 346.24 704.86 17768.19 1.52e-12     1.37e-12   failed
19456 19456 19456   30176.41 488.12 36122.39 407.77 682.78 21572.90 9.43e+03     9.59e-13   failed
20480 20480 20480   29932.74 573.95 36231.84 474.16 685.87 25048.28 1.54e+06     4.68e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.20 78.94 68.43 31.38 299.09 7.18 1.54e-13     5.25e-16   failed
 2048  2048  2048   5570.75 3.08 27315.24 0.63 376.88 45.58 3.63e-13     1.94e-15   failed
 3072  3072  3072   11524.71 5.03 31563.19 1.84 410.88 141.12 1.52e-13     6.11e-14   failed
 4096  4096  4096   13852.23 9.92 34300.89 4.01 399.56 343.98 5.22e-13     3.55e-13   failed
 5120  5120  5120   16473.53 16.29 35085.69 7.65 489.88 547.96 2.64e-12     4.04e-12   failed
 6144  6144  6144   18643.08 24.88 35252.59 13.16 642.24 722.25 1.19e-11     4.92e-12   failed
 7168  7168  7168   19072.21 38.62 34466.84 21.37 676.87 1088.23 5.58e-13     1.03e-12   failed
 8192  8192  8192   19230.02 57.18 31368.81 35.05 667.90 1646.23 2.42e-12     9.75e-13   failed
 9216  9216  9216   18418.03 85.00 34619.33 45.22 706.41 2216.16 1.82e-13     3.04e-13   failed
10240 10240 10240   18437.46 116.47 34223.44 62.75 670.29 3203.82 2.32e-12     2.66e-12   failed
11264 11264 11264   18015.59 158.66 35091.89 81.45 674.16 4239.77 9.19e-13     1.20e-12   failed
12288 12288 12288   18744.61 197.97 35747.94 103.81 703.57 5274.30 3.39e-12     1.76e-13   failed
13312 13312 13312   18470.26 255.44 35892.16 131.45 677.84 6960.42 1.43e-11     2.18e-11   failed
14336 14336 14336   18053.06 326.41 35770.06 164.74 674.55 8735.69 7.39e-13     4.21e-13   failed
15360 15360 15360   18037.91 401.81 36004.56 201.30 704.93 10281.50 4.23e-12     1.52e-12   failed
16384 16384 16384   18129.77 485.17 35961.58 244.60 678.89 12956.67 1.64e+09     7.29e-13   failed
17408 17408 17408   17289.07 610.25 35689.21 295.62 684.51 15413.30 5.35e+02     5.51e-13   failed
18432 18432 18432   16975.14 737.79 36182.86 346.13 705.63 17748.97 4.06e-01     1.37e-12   failed
19456 19456 19456   17238.70 854.45 36199.71 406.90 685.64 21482.89 2.43e-01     9.59e-13   failed
20480 20480 20480   17139.47 1002.36 36213.52 474.40 684.93 25082.50 8.23e-03     4.68e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024      8.79 244.23 30.24 71.01 125.32 17.14 1.54e-13     5.25e-16   failed
 2048  2048  2048   4672.39 3.68 27757.16 0.62 385.12 44.61 3.63e-13     1.94e-15   failed
 3072  3072  3072   9637.95 6.02 13210.62 4.39 499.59 116.06 1.52e-13     6.11e-14   failed
 4096  4096  4096   11432.27 12.02 34309.06 4.01 687.56 199.89 5.22e-13     3.55e-13   failed
 5120  5120  5120   13395.60 20.04 34984.31 7.67 683.13 392.95 2.64e-12     4.04e-12   failed
 6144  6144  6144   15238.34 30.44 35008.37 13.25 758.41 611.62 1.19e-11     4.92e-12   failed
 7168  7168  7168   15434.61 47.72 33311.44 22.11 691.54 1065.13 5.58e-13     1.03e-12   failed
 8192  8192  8192   15338.29 71.68 33439.10 32.88 679.93 1617.10 2.42e-12     9.75e-13   failed
 9216  9216  9216   14782.82 105.90 33991.54 46.06 714.63 2190.66 1.82e-13     3.04e-13   failed
10240 10240 10240   14827.42 144.83 34843.69 61.63 678.25 3166.21 2.32e-12     2.66e-12   failed
11264 11264 11264   14817.07 192.91 35586.89 80.32 677.86 4216.64 9.19e-13     1.20e-12   failed
12288 12288 12288   15174.69 244.54 35784.19 103.70 706.49 5252.49 3.39e-12     1.76e-13   failed
13312 13312 13312   14974.47 315.07 35905.77 131.40 678.90 6949.50 1.43e-11     2.18e-11   failed
14336 14336 14336   15078.93 390.79 35951.03 163.91 675.47 8723.84 7.39e-13     4.21e-13   failed
15360 15360 15360   14778.07 490.44 35977.59 201.45 702.30 10320.06 4.23e-12     1.52e-12   failed
16384 16384 16384   14167.73 620.85 35806.13 245.66 682.17 12894.21 1.00e+05     7.29e-13   failed
17408 17408 17408   13652.28 772.81 36256.68 291.00 684.83 15406.21 4.28e-01     5.51e-13   failed
18432 18432 18432   13634.85 918.54 36253.78 345.46 705.53 17751.25 1.75e-02     1.37e-12   failed
19456 19456 19456   13568.22 1085.59 36026.80 408.85 686.93 21442.50 5.07e-05     9.59e-13   failed
20480 20480 20480   14072.46 1220.81 36111.58 475.74 683.10 25149.94 5.11e-07     4.68e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     22.11 97.11 69.10 31.08 305.61 7.03 2.31e-07     5.25e-16   failed
 2048  2048  2048   12762.59 1.35 26967.66 0.64 379.65 45.25 1.66e-07     1.94e-15   failed
 3072  3072  3072   29843.46 1.94 31632.98 1.83 407.64 142.24 1.64e-07     6.11e-14   failed
 4096  4096  4096   39630.19 3.47 34207.26 4.02 403.59 340.54 1.62e-07     3.55e-13   failed
 5120  5120  5120   49299.41 5.45 34944.13 7.68 525.30 511.01 2.64e-07     4.04e-12   failed
 6144  6144  6144   57829.42 8.02 35411.07 13.10 741.06 625.94 1.32e-07     4.92e-12   failed
 7168  7168  7168   61397.67 12.00 35515.22 20.74 677.83 1086.68 1.27e-07     1.03e-12   failed
 8192  8192  8192   63511.35 17.31 35600.20 30.88 672.78 1634.29 1.13e-07     9.75e-13   failed
 9216  9216  9216   64865.29 24.13 35757.06 43.78 709.15 2207.60 1.35e-07     3.04e-13   failed
10240 10240 10240   67037.30 32.03 35599.75 60.32 670.47 3202.93 1.42e-07     2.66e-12   failed
11264 11264 11264   67425.45 42.39 35662.69 80.15 673.02 4246.98 1.14e-07     1.20e-12   failed
12288 12288 12288   68945.17 53.82 36087.94 102.83 701.99 5286.22 1.14e-07     1.76e-13   failed
13312 13312 13312   68575.92 68.80 35381.78 133.35 675.07 6988.97 1.14e-07     2.18e-11   failed
14336 14336 14336   69307.91 85.02 35465.08 166.15 672.88 8757.41 1.21e-07     4.21e-13   failed
15360 15360 15360   70491.12 102.82 35980.61 201.44 704.85 10282.69 1.09e-07     1.52e-12   failed
16384 16384 16384   69229.98 127.06 35839.66 245.43 678.52 12963.74 1.74e-07     7.29e-13   failed
17408 17408 17408   67589.56 156.10 36159.63 291.78 683.34 15439.81 1.05e-07     5.51e-13   failed
18432 18432 18432   65272.32 191.87 36191.36 346.05 701.09 17863.74 9.96e-08     1.37e-12   failed
19456 19456 19456   65396.82 225.23 36199.96 406.90 686.01 21471.38 1.27e-07     9.59e-13   failed
20480 20480 20480   66198.07 259.52 36116.67 475.68 684.02 25116.05 1.24e-07     4.68e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.56 43.33 5065.92 0.42 332.06 6.47 1.03e-08     8.99e-15   failed
 2048  2048  2048   10041.47 1.71 29114.18 0.59 445.75 38.54 6.23e-09     1.88e-14   failed
 3072  3072  3072   13897.62 4.17 31039.49 1.87 704.64 82.29 6.30e-09     1.46e-13   failed
 4096  4096  4096   17837.69 7.70 33784.26 4.07 683.60 201.05 5.90e-09     1.46e-13   failed
 5120  5120  5120   19671.53 13.65 34812.32 7.71 690.28 388.88 6.11e-09     1.18e-15   failed
 6144  6144  6144   20804.52 22.30 35533.95 13.05 757.43 612.41 5.90e-09     1.03e-15   failed
 7168  7168  7168   21744.88 33.87 35944.96 20.49 693.13 1062.70 5.72e-09     1.03e-15   failed
 8192  8192  8192   21862.55 50.29 36244.57 30.34 678.51 1620.49 5.59e-09     6.88e-16   failed
 9216  9216  9216   22671.87 69.05 36184.26 43.27 703.39 2225.66 5.49e-09     6.41e-16   failed
10240 10240 10240   23047.63 93.18 36221.79 59.29 674.30 3184.76 4.88e-09     6.41e-16   failed
11264 11264 11264   23256.76 122.90 36068.80 79.25 681.52 4194.00 5.04e-09     3.16e-13   failed
12288 12288 12288   23265.96 159.50 36251.85 102.36 705.34 5261.11 4.41e-09     4.81e-13   failed
13312 13312 13312   23583.38 200.06 36277.94 130.05 680.54 6932.80 4.77e-09     7.10e-12   failed
14336 14336 14336   23642.84 249.24 36388.38 161.94 682.42 8634.96 4.57e-09     2.47e-15   failed
15360 15360 15360   23641.37 306.57 36072.49 200.92 707.60 10242.80 5.16e-09     9.87e-13   failed
16384 16384 16384   23628.25 372.27 36403.60 241.63 682.04 12896.79 4.66e-09     6.62e-16   failed
17408 17408 17408   23462.95 449.67 36218.73 291.30 685.49 15391.41 4.46e-09     1.14e-15   failed
18432 18432 18432   23393.41 535.37 36134.13 346.60 705.84 17743.63 4.62e-09     6.28e-16   failed
19456 19456 19456   23349.76 630.82 36040.55 408.69 688.36 21398.12 4.62e-09     6.28e-16   failed
20480 20480 20480   23269.00 738.32 36341.83 472.73 685.93 25046.23 4.35e-09     8.87e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     57.31 37.47 7042.38 0.30 346.03 6.21 4.55e-13     8.99e-15   failed
 2048  2048  2048   7289.59 2.36 29837.51 0.58 599.27 28.67 2.94e-13     1.88e-14   failed
 3072  3072  3072   8750.83 6.63 31343.52 1.85 704.48 82.31 3.34e-13     1.46e-13   failed
 4096  4096  4096   11104.36 12.38 33911.45 4.05 681.24 201.75 5.90e-13     1.46e-13   failed
 5120  5120  5120   11929.43 22.50 34897.56 7.69 685.62 391.52 1.73e-12     1.18e-15   failed
 6144  6144  6144   12401.55 37.40 35530.71 13.06 751.92 616.90 1.86e-11     1.03e-15   failed
 7168  7168  7168   12690.78 58.04 36169.26 20.36 684.92 1075.43 1.52e-12     1.03e-15   failed
 8192  8192  8192   12989.71 84.64 36218.09 30.36 676.40 1625.54 1.23e-12     6.88e-16   failed
 9216  9216  9216   12995.19 120.47 36041.85 43.44 715.31 2188.59 2.35e-13     6.41e-16   failed
10240 10240 10240   13236.71 162.24 36181.05 59.35 674.89 3181.98 1.93e-13     6.41e-16   failed
11264 11264 11264   13244.96 215.80 36076.50 79.23 675.46 4231.66 9.64e-13     3.16e-13   failed
12288 12288 12288   13455.69 275.78 36257.93 102.35 704.96 5263.89 1.00e-12     4.81e-13   failed
13312 13312 13312   13502.12 349.43 36273.48 130.07 678.33 6955.39 2.95e-11     7.10e-12   failed
14336 14336 14336   13400.47 439.74 36225.08 162.67 675.89 8718.46 5.98e-13     2.47e-15   failed
15360 15360 15360   13278.12 545.84 36146.95 200.51 706.24 10262.52 1.97e-12     9.87e-13   failed
16384 16384 16384   13267.33 662.99 36404.93 241.62 681.41 12908.58 7.33e-12     6.62e-16   failed
17408 17408 17408   13227.09 797.65 36349.13 290.26 684.88 15404.91 5.67e-13     1.14e-15   failed
18432 18432 18432   13271.35 943.70 36343.85 344.60 706.98 17714.90 1.08e-12     6.28e-16   failed
19456 19456 19456   13264.62 1110.44 36338.66 405.34 682.25 21589.74 1.63e-12     6.28e-16   failed
20480 20480 20480   13193.65 1302.13 36349.89 472.63 686.97 25008.05 1.01e-12     8.87e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     48.48 44.29 5622.47 0.38 292.50 7.34 4.55e-13     8.99e-15   failed
 2048  2048  2048   6350.92 2.71 29114.18 0.59 600.95 28.59 2.94e-13     1.88e-14   failed
 3072  3072  3072   7247.85 8.00 33114.70 1.75 707.46 81.96 3.34e-13     1.46e-13   failed
 4096  4096  4096   9043.94 15.20 33365.79 4.12 683.65 201.04 5.90e-13     1.46e-13   failed
 5120  5120  5120   9595.85 27.97 34961.49 7.68 684.30 392.28 1.73e-12     1.18e-15   failed
 6144  6144  6144   10017.17 46.31 35528.11 13.06 751.63 617.13 1.86e-11     1.03e-15   failed
 7168  7168  7168   10244.62 71.90 35770.58 20.59 687.98 1070.65 1.52e-12     1.03e-15   failed
 8192  8192  8192   10518.01 104.54 36082.64 30.47 673.84 1631.71 1.23e-12     6.88e-16   failed
 9216  9216  9216   10417.32 150.28 35591.93 43.99 714.71 2190.43 2.35e-13     6.41e-16   failed
10240 10240 10240   10596.33 202.66 36213.92 59.30 673.32 3189.38 1.93e-13     6.41e-16   failed
11264 11264 11264   10711.50 266.84 36033.67 79.32 675.01 4234.48 9.64e-13     3.16e-13   failed
12288 12288 12288   10708.70 346.53 36154.08 102.64 706.10 5255.44 1.00e-12     4.81e-13   failed
13312 13312 13312   10738.15 439.37 36169.79 130.44 677.41 6964.80 2.95e-11     7.10e-12   failed
14336 14336 14336   10715.26 549.94 36253.56 162.54 676.26 8713.62 5.98e-13     2.47e-15   failed
15360 15360 15360   10549.53 687.02 36097.98 200.78 703.82 10297.69 1.97e-12     9.87e-13   failed
16384 16384 16384   10511.87 836.78 36306.52 242.27 682.66 12885.07 7.33e-12     6.62e-16   failed
17408 17408 17408   10542.53 1000.76 36196.36 291.48 684.80 15406.71 5.67e-13     1.14e-15   failed
18432 18432 18432   10465.03 1196.76 36385.44 344.21 707.47 17702.78 1.08e-12     6.28e-16   failed
19456 19456 19456   10516.54 1400.61 36374.82 404.94 688.04 21408.07 1.63e-12     6.28e-16   failed
20480 20480 20480   10460.81 1642.31 36174.16 474.92 683.28 25143.41 1.01e-12     8.87e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     48.01 44.73 5478.83 0.39 346.92 6.19 9.58e-01     8.99e-15   failed
 2048  2048  2048   13843.92 1.24 29775.87 0.58 599.84 28.64 9.86e-01     1.88e-14   failed
 3072  3072  3072   23334.71 2.48 33096.68 1.75 702.73 82.51 9.79e-01     1.46e-13   failed
 4096  4096  4096   32546.34 4.22 33961.40 4.05 685.68 200.44 9.82e-01     1.46e-13   failed
 5120  5120  5120   36747.28 7.30 34911.63 7.69 684.59 392.11 9.85e-01     1.18e-15   failed
 6144  6144  6144   41045.46 11.30 35544.34 13.05 753.38 615.70 9.85e-01     1.03e-15   failed
 7168  7168  7168   43894.48 16.78 36197.65 20.35 686.89 1072.35 9.85e-01     1.03e-15   failed
 8192  8192  8192   45553.37 24.14 36259.95 30.32 676.88 1624.39 9.88e-01     6.88e-16   failed
 9216  9216  9216   47334.89 33.07 36158.55 43.30 714.42 2191.32 9.87e-01     6.41e-16   failed
10240 10240 10240   48081.99 44.66 36234.61 59.27 672.13 3195.02 9.83e-01     6.41e-16   failed
11264 11264 11264   48773.13 58.60 36058.16 79.27 673.96 4241.07 9.86e-01     3.16e-13   failed
12288 12288 12288   49112.04 75.56 36234.55 102.41 703.97 5271.30 9.86e-01     4.81e-13   failed
13312 13312 13312   49583.11 95.15 36268.76 130.08 676.17 6977.52 9.85e-01     7.10e-12   failed
14336 14336 14336   49989.69 117.88 36388.81 161.94 676.84 8706.21 9.82e-01     2.47e-15   failed
15360 15360 15360   50534.11 143.42 36222.28 200.09 706.25 10262.30 9.84e-01     9.87e-13   failed
16384 16384 16384   50655.05 173.65 36412.05 241.57 680.13 12933.05 9.84e-01     6.62e-16   failed
17408 17408 17408   50823.43 207.59 36208.89 291.38 685.13 15399.49 9.84e-01     1.14e-15   failed
18432 18432 18432   50946.52 245.83 36193.98 346.03 707.19 17709.61 9.83e-01     6.28e-16   failed
19456 19456 19456   51281.00 287.23 36188.49 407.02 688.37 21397.78 9.81e-01     6.28e-16   failed
20480 20480 20480   51354.35 334.54 36140.24 475.37 686.61 25021.31 9.82e-01     8.87e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     21.20 101.30 69.91 30.72 296.90 7.23 5.81e-06     4.82e-16   failed
 2048  2048  2048   8479.36 2.03 27315.24 0.63 369.13 46.54 6.67e-06     5.67e-16   failed
 3072  3072  3072   17808.61 3.26 31649.45 1.83 405.70 142.92 6.33e-06     3.19e-14   failed
 4096  4096  4096   22189.49 6.19 34341.76 4.00 397.81 345.48 4.56e-06     9.73e-13   failed
 5120  5120  5120   27032.41 9.93 35098.82 7.65 429.79 624.57 5.16e-06     2.15e-13   failed
 6144  6144  6144   31322.83 14.81 35463.35 13.08 741.41 625.64 5.71e-06     7.83e-13   failed
 7168  7168  7168   32731.59 22.50 35602.81 20.69 677.21 1087.68 5.58e-06     4.48e-13   failed
 8192  8192  8192   33438.13 32.88 35404.24 31.06 670.50 1639.84 4.53e-06     1.63e-13   failed
 9216  9216  9216   32767.84 47.78 35525.88 44.07 681.18 2298.23 4.86e-06     2.73e-13   failed
10240 10240 10240   33701.38 63.72 35501.53 60.49 676.91 3172.50 4.19e-06     8.95e-13   failed
11264 11264 11264   33895.06 84.33 34895.57 81.91 678.16 4214.79 4.09e-06     3.00e-13   failed
12288 12288 12288   34267.74 108.29 35840.47 103.54 702.82 5279.96 4.31e-06     4.81e-13   failed
13312 13312 13312   34088.50 138.41 35607.98 132.50 676.38 6975.39 4.18e-06     7.10e-12   failed
14336 14336 14336   34028.79 173.17 36123.58 163.13 673.91 8744.07 3.73e-06     1.73e-13   failed
15360 15360 15360   34222.88 211.78 35482.48 204.26 704.98 10280.79 3.72e-06     1.80e-12   failed
16384 16384 16384   32957.77 266.89 36038.51 244.07 680.93 12917.67 4.10e-06     1.12e-12   failed
17408 17408 17408   32315.67 326.49 35999.84 293.07 684.95 15403.40 3.70e-06     5.05e-13   failed
18432 18432 18432   31144.16 402.13 35878.34 349.07 699.85 17895.50 3.76e-06     7.94e-13   failed
19456 19456 19456   30619.79 481.05 36257.01 406.26 687.65 21420.03 5.41e+08     1.53e-12   failed
20480 20480 20480   31734.47 541.36 36106.66 475.81 686.32 25031.83 4.04e+15     4.24e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     26.77 80.21 70.19 30.59 302.34 7.10 4.55e-13     4.82e-16   failed
 2048  2048  2048   5509.83 3.12 26307.99 0.65 374.71 45.85 2.94e-13     5.67e-16   failed
 3072  3072  3072   11429.38 5.07 31206.77 1.86 410.58 141.22 3.34e-13     3.19e-14   failed
 4096  4096  4096   13839.27 9.93 33711.16 4.08 403.54 340.58 5.90e-13     9.73e-13   failed
 5120  5120  5120   16653.35 16.12 34428.03 7.80 423.46 633.91 1.73e-12     2.15e-13   failed
 6144  6144  6144   19081.74 24.31 35400.76 13.10 740.85 626.11 1.86e-11     7.83e-13   failed
 7168  7168  7168   19667.50 37.45 33937.53 21.70 670.02 1099.35 1.52e-12     4.48e-13   failed
 8192  8192  8192   20212.33 54.40 34496.66 31.87 668.59 1644.53 1.23e-12     1.63e-13   failed
 9216  9216  9216   19221.76 81.44 35039.24 44.68 684.08 2288.51 2.35e-13     2.73e-13   failed
10240 10240 10240   19828.86 108.30 34889.99 61.55 663.91 3234.58 1.93e-13     8.95e-13   failed
11264 11264 11264   19515.24 146.47 34899.43 81.90 671.35 4257.55 9.64e-13     3.00e-13   failed
12288 12288 12288   19672.12 188.64 35178.96 105.48 701.80 5287.66 1.00e-12     4.81e-13   failed
13312 13312 13312   19581.89 240.94 35603.44 132.52 675.83 6981.07 2.95e-11     7.10e-12   failed
14336 14336 14336   19306.95 305.21 35680.42 165.15 675.39 8724.86 5.98e-13     1.73e-13   failed
15360 15360 15360   19059.96 380.26 35974.56 201.47 705.51 10273.11 1.97e-12     1.80e-12   failed
16384 16384 16384   19047.70 461.79 35962.88 244.59 680.43 12927.32 5.18e+18     1.12e-12   failed
17408 17408 17408   18276.81 577.27 36242.96 291.11 683.81 15429.10 2.70e+08     5.05e-13   failed
18432 18432 18432   17840.61 702.00 36291.50 345.10 705.49 17752.43 1.59e+07     7.94e-13   failed
19456 19456 19456   17888.37 823.42 36290.96 405.87 681.90 21600.69 1.62e+00     1.53e-12   failed
20480 20480 20480   18058.32 951.35 36098.76 475.91 686.15 25038.19 1.51e+07     4.24e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     17.79 120.68 69.65 30.83 317.21 6.77 4.55e-13     4.82e-16   failed
 2048  2048  2048   4336.12 3.96 27140.34 0.63 388.21 44.25 2.94e-13     5.67e-16   failed
 3072  3072  3072   9594.98 6.04 31612.42 1.83 408.07 142.09 3.34e-13     3.19e-14   failed
 4096  4096  4096   11440.89 12.01 34247.91 4.01 401.25 342.53 5.90e-13     9.73e-13   failed
 5120  5120  5120   13509.56 19.87 35090.07 7.65 533.70 502.97 1.73e-12     2.15e-13   failed
 6144  6144  6144   15450.60 30.02 35373.73 13.11 638.63 726.33 1.86e-11     7.83e-13   failed
 7168  7168  7168   15893.56 46.34 34503.79 21.35 676.61 1088.64 1.52e-12     4.48e-13   failed
 8192  8192  8192   15997.75 68.73 34451.30 31.91 667.17 1648.02 1.23e-12     1.63e-13   failed
 9216  9216  9216   15450.58 101.32 35049.53 44.67 680.27 2301.32 2.35e-13     2.73e-13   failed
10240 10240 10240   15519.97 138.37 34774.68 61.75 668.19 3213.87 1.93e-13     8.95e-13   failed
11264 11264 11264   15405.31 185.54 35361.42 80.83 671.98 4253.58 9.64e-13     3.00e-13   failed
12288 12288 12288   15592.33 237.99 35689.09 103.98 704.09 5270.40 1.00e-12     4.81e-13   failed
13312 13312 13312   15567.94 303.06 35481.82 132.97 675.70 6982.42 2.95e-11     7.10e-12   failed
14336 14336 14336   15509.54 379.94 35959.55 163.87 674.82 8732.19 5.98e-13     1.73e-13   failed
15360 15360 15360   15588.86 464.93 35964.01 201.53 669.26 10829.55 1.97e-12     1.80e-12   failed
16384 16384 16384   14907.57 590.04 35990.73 244.40 676.34 13005.48 3.16e+14     1.12e-12   failed
17408 17408 17408   14569.83 724.14 36267.29 290.91 684.97 15403.01 1.65e+04     5.05e-13   failed
18432 18432 18432   14183.70 882.99 36249.38 345.50 703.42 17804.68 9.67e+02     7.94e-13   failed
19456 19456 19456   14332.27 1027.72 36259.60 406.23 682.62 21578.13 4.17e-01     1.53e-12   failed
20480 20480 20480   14375.62 1195.07 35976.06 477.54 686.37 25029.95 9.19e+02     4.24e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.90 76.97 69.34 30.97 336.23 6.39 1.04e+00     4.82e-16   failed
 2048  2048  2048   13590.64 1.26 26967.66 0.64 388.47 44.22 1.02e+00     5.67e-16   failed
 3072  3072  3072   29463.82 1.97 31616.53 1.83 414.53 139.87 1.02e+00     3.19e-14   failed
 4096  4096  4096   39788.84 3.45 34325.40 4.00 426.01 322.62 1.01e+00     9.73e-13   failed
 5120  5120  5120   49599.11 5.41 35075.86 7.65 570.46 470.56 1.01e+00     2.15e-13   failed
 6144  6144  6144   58500.62 7.93 35520.33 13.06 598.07 775.59 1.01e+00     7.83e-13   failed
 7168  7168  7168   62608.30 11.77 35608.14 20.69 623.85 1180.71 1.01e+00     4.48e-13   failed
 8192  8192  8192   64695.45 17.00 35725.13 30.78 669.59 1642.08 1.01e+00     1.63e-13   failed
 9216  9216  9216   66097.40 23.68 35795.66 43.73 707.49 2212.78 1.01e+00     2.73e-13   failed
10240 10240 10240   68308.81 31.44 35891.26 59.83 670.67 3202.01 1.01e+00     8.95e-13   failed
11264 11264 11264   69551.85 41.10 35898.80 79.62 673.95 4241.14 1.01e+00     3.00e-13   failed
12288 12288 12288   71270.65 52.07 35518.30 104.48 696.58 5327.25 1.01e+00     4.81e-13   failed
13312 13312 13312   71640.47 65.86 35555.14 132.70 674.99 6989.73 1.01e+00     7.10e-12   failed
14336 14336 14336   72641.69 81.12 35967.92 163.83 676.42 8711.63 1.00e+00     1.73e-13   failed
15360 15360 15360   72120.50 100.50 35979.20 201.44 705.06 10279.58 1.00e+00     1.80e-12   failed
16384 16384 16384   71371.34 123.24 35992.21 244.39 681.14 12913.72 1.00e+00     1.12e-12   failed
17408 17408 17408   68649.83 153.69 36043.79 292.72 680.83 15496.56 1.00e+00     5.05e-13   failed
18432 18432 18432   65601.56 190.91 36193.01 346.04 705.80 17744.68 1.00e+00     7.94e-13   failed
19456 19456 19456   66949.05 220.01 36177.49 407.15 682.86 21570.52 1.00e+00     1.53e-12   failed
20480 20480 20480   68130.29 252.16 36115.53 475.69 685.69 25055.02 1.00e+00     4.24e-12   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     52.80 40.67 6667.06 0.32 417.31 5.15 1.00e+00     4.03e-15   failed
 2048  2048  2048   9965.09 1.72 28915.57 0.59 600.02 28.63 1.01e+00     6.74e-15   failed
 3072  3072  3072   13815.51 4.20 33020.28 1.76 713.69 81.24 1.01e+00     9.48e-15   failed
 4096  4096  4096   17867.55 7.69 33917.44 4.05 687.08 200.03 1.00e+00     9.48e-15   failed
 5120  5120  5120   19758.18 13.59 34906.21 7.69 687.92 390.21 1.00e+00     2.25e-15   failed
 6144  6144  6144   20903.99 22.19 35772.43 12.97 759.20 610.98 1.00e+00     6.71e-16   failed
 7168  7168  7168   21649.65 34.02 36194.26 20.35 691.76 1064.80 1.00e+00     6.71e-16   failed
 8192  8192  8192   22211.40 49.50 36253.97 30.33 676.97 1624.17 1.00e+00     6.09e-16   failed
 9216  9216  9216   22387.56 69.93 36162.53 43.29 713.78 2193.29 1.00e+00     6.03e-16   failed
10240 10240 10240   22998.73 93.37 36234.61 59.27 675.54 3178.92 1.00e+00     6.03e-16   failed
11264 11264 11264   23411.04 122.09 36066.95 79.25 681.04 4196.99 1.00e+00     1.60e-14   failed
12288 12288 12288   23279.39 159.40 36251.93 102.36 698.12 5315.49 1.00e+00     1.78e-14   failed
13312 13312 13312   23619.75 199.75 36286.05 130.02 680.37 6934.45 1.00e+00     1.72e-14   failed
14336 14336 14336   23832.06 247.26 36377.35 161.99 676.60 8709.26 1.00e+00     9.18e-16   failed
15360 15360 15360   23799.34 304.54 36209.81 200.16 706.07 10264.87 1.00e+00     1.90e-14   failed
16384 16384 16384   23930.19 367.57 36414.60 241.55 683.09 12876.94 1.00e+00     8.87e-16   failed
17408 17408 17408   23968.69 440.18 36330.71 290.40 685.59 15389.01 1.00e+00     3.36e-15   failed
18432 18432 18432   24090.37 519.88 36363.88 344.41 707.64 17698.49 1.00e+00     7.27e-16   failed
19456 19456 19456   24277.94 606.71 36352.22 405.19 689.55 21361.07 1.00e+00     7.27e-16   failed
20480 20480 20480   24135.40 711.81 36349.66 472.63 688.71 24944.99 1.00e+00     1.42e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     56.13 38.26 6907.36 0.31 314.88 6.82 1.36e-08     4.03e-15   failed
 2048  2048  2048   7252.17 2.37 28915.57 0.59 598.70 28.70 1.25e-08     6.74e-15   failed
 3072  3072  3072   8855.99 6.55 31375.87 1.85 706.92 82.02 1.04e-08     9.48e-15   failed
 4096  4096  4096   11008.30 12.49 33943.40 4.05 682.13 201.48 9.83e-09     9.48e-15   failed
 5120  5120  5120   11871.32 22.61 34870.54 7.70 683.41 392.79 1.24e-08     2.25e-15   failed
 6144  6144  6144   12605.48 36.80 35780.32 12.96 756.93 612.81 8.73e-09     6.71e-16   failed
 7168  7168  7168   12711.56 57.95 35943.29 20.49 688.52 1069.82 8.25e-09     6.71e-16   failed
 8192  8192  8192   13105.36 83.90 36255.39 30.33 675.81 1626.96 1.05e-08     6.09e-16   failed
 9216  9216  9216   13359.45 117.18 36158.55 43.30 714.25 2191.82 1.01e-08     6.03e-16   failed
10240 10240 10240   13405.43 160.20 36210.14 59.31 676.24 3175.63 9.73e-09     6.03e-16   failed
11264 11264 11264   13567.16 210.68 36070.53 79.24 675.84 4229.25 8.76e-09     1.60e-14   failed
12288 12288 12288   13638.53 272.09 36184.34 102.55 702.87 5279.59 7.71e-09     1.78e-14   failed
13312 13312 13312   13726.68 343.71 36223.62 130.25 678.31 6955.57 8.23e-09     1.72e-14   failed
14336 14336 14336   13765.83 428.07 36295.56 162.35 677.43 8698.60 8.03e-09     9.18e-16   failed
15360 15360 15360   13790.65 525.56 36008.14 201.28 703.48 10302.72 8.89e-09     1.90e-14   failed
16384 16384 16384   13760.38 639.23 36351.70 241.97 678.81 12958.14 7.35e-09     8.87e-16   failed
17408 17408 17408   13695.25 770.38 36372.04 290.07 685.20 15397.80 7.02e-09     3.36e-15   failed
18432 18432 18432   13655.70 917.14 36393.05 344.14 707.43 17703.66 7.28e-09     7.27e-16   failed
19456 19456 19456   13812.74 1066.38 36394.15 404.72 688.61 21390.26 8.72e-09     7.27e-16   failed
20480 20480 20480   13709.73 1253.12 36365.19 472.43 686.86 25012.25 9.20e-09     1.42e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     48.06 44.68 5264.29 0.41 322.88 6.65 2.18e-13     4.03e-15   failed
 2048  2048  2048   6297.64 2.73 29825.16 0.58 604.37 28.43 3.40e-13     6.74e-15   failed
 3072  3072  3072   7221.59 8.03 32944.24 1.76 717.12 80.85 3.54e-13     9.48e-15   failed
 4096  4096  4096   9045.50 15.19 33935.41 4.05 683.03 201.22 7.33e-13     9.48e-15   failed
 5120  5120  5120   9634.11 27.86 34871.62 7.70 691.68 388.09 3.55e-13     2.25e-15   failed
 6144  6144  6144   10003.42 46.37 35769.14 12.97 758.36 611.66 1.38e-12     6.71e-16   failed
 7168  7168  7168   10168.78 72.44 36188.74 20.35 686.46 1073.02 1.45e-12     6.71e-16   failed
 8192  8192  8192   10348.73 106.25 36253.97 30.33 679.53 1618.04 1.36e-12     6.09e-16   failed
 9216  9216  9216   10623.97 147.36 36157.56 43.30 713.21 2195.02 2.22e-13     6.03e-16   failed
10240 10240 10240   10722.73 200.27 36223.68 59.28 673.85 3186.89 1.62e-12     6.03e-16   failed
11264 11264 11264   10904.30 262.13 36063.26 79.26 675.45 4231.71 3.81e-13     1.60e-14   failed
12288 12288 12288   10870.09 341.38 35527.87 104.45 704.01 5271.01 6.06e-12     1.78e-14   failed
13312 13312 13312   10986.07 429.46 36175.01 130.42 677.16 6967.33 4.62e-12     1.72e-14   failed
14336 14336 14336   10880.42 541.59 36230.87 162.64 677.44 8698.53 6.38e-13     9.18e-16   failed
15360 15360 15360   10856.05 667.62 36225.95 200.07 707.57 10243.18 2.29e-12     1.90e-14   failed
16384 16384 16384   10845.85 811.01 36412.77 241.57 680.42 12927.50 3.66e-12     8.87e-16   failed
17408 17408 17408   10942.42 964.19 36299.72 290.65 684.98 15402.81 8.90e-13     3.36e-15   failed
18432 18432 18432   10876.75 1151.46 36091.35 347.01 706.69 17722.32 1.09e-12     7.27e-16   failed
19456 19456 19456   10821.75 1361.11 36314.12 405.62 687.51 21424.43 4.97e-12     7.27e-16   failed
20480 20480 20480   10906.33 1575.22 36337.76 472.78 686.59 25021.99 2.90e-12     1.42e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     58.42 36.76 6334.18 0.34 304.95 7.04 1.04e+00     4.03e-15   failed
 2048  2048  2048   14057.28 1.22 29775.87 0.58 603.93 28.45 1.04e+00     6.74e-15   failed
 3072  3072  3072   23332.47 2.49 33114.70 1.75 710.97 81.55 1.03e+00     9.48e-15   failed
 4096  4096  4096   32675.48 4.21 33903.47 4.05 682.64 201.33 1.02e+00     9.48e-15   failed
 5120  5120  5120   37261.71 7.20 34839.25 7.70 680.93 394.22 1.01e+00     2.25e-15   failed
 6144  6144  6144   41119.20 11.28 35791.51 12.96 758.76 611.34 1.01e+00     6.71e-16   failed
 7168  7168  7168   43397.52 16.97 35948.72 20.49 680.86 1081.85 1.01e+00     6.71e-16   failed
 8192  8192  8192   45788.10 24.01 36255.39 30.33 679.18 1618.88 1.01e+00     6.09e-16   failed
 9216  9216  9216   46363.62 33.77 36167.51 43.29 707.01 2214.28 1.01e+00     6.03e-16   failed
10240 10240 10240   48023.80 44.72 36223.68 59.28 674.32 3184.64 1.01e+00     6.03e-16   failed
11264 11264 11264   48612.15 58.80 36063.70 79.26 675.37 4232.21 1.01e+00     1.60e-14   failed
12288 12288 12288   49267.81 75.32 36247.96 102.37 705.77 5257.88 1.01e+00     1.78e-14   failed
13312 13312 13312   49601.25 95.12 36288.58 130.01 676.69 6972.24 1.01e+00     1.72e-14   failed
14336 14336 14336   50212.92 117.35 36386.56 161.95 676.23 8714.00 1.01e+00     9.18e-16   failed
15360 15360 15360   50710.21 142.93 36219.56 200.11 704.36 10289.82 1.01e+00     1.90e-14   failed
16384 16384 16384   50657.97 173.64 36412.62 241.57 680.61 12923.77 1.01e+00     8.87e-16   failed
17408 17408 17408   50983.29 206.94 36412.86 289.75 684.08 15423.13 1.01e+00     3.36e-15   failed
18432 18432 18432   51332.35 243.98 36412.30 343.95 706.12 17736.66 1.01e+00     7.27e-16   failed
19456 19456 19456   51619.93 285.35 36411.07 404.54 687.43 21426.93 1.01e+00     7.27e-16   failed
20480 20480 20480   51502.75 333.57 36244.69 474.00 686.89 25011.23 1.00e+00     1.42e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.17 79.05 70.45 30.48 306.09 7.02 1.03e+00     5.45e-16   failed
 2048  2048  2048   8496.36 2.02 27492.41 0.62 377.16 45.55 1.03e+00     9.86e-16   failed
 3072  3072  3072   17867.49 3.25 31632.98 1.83 415.04 139.70 1.02e+00     7.99e-15   failed
 4096  4096  4096   22271.79 6.17 34343.80 4.00 406.47 338.13 1.02e+00     8.78e-15   failed
 5120  5120  5120   27016.19 9.94 35098.82 7.65 530.98 505.55 1.01e+00     2.28e-13   failed
 6144  6144  6144   31407.27 14.77 35522.92 13.06 736.55 629.77 1.01e+00     1.15e-14   failed
 7168  7168  7168   32948.01 22.36 35659.52 20.66 677.32 1087.50 1.01e+00     1.37e-14   failed
 8192  8192  8192   33684.07 32.64 35763.64 30.74 671.05 1638.49 1.01e+00     1.43e-14   failed
 9216  9216  9216   33058.52 47.36 35708.26 43.84 708.04 2211.07 1.01e+00     1.48e-14   failed
10240 10240 10240   34030.91 63.10 36178.43 59.36 671.76 3196.80 1.01e+00     1.56e-14   failed
11264 11264 11264   34276.69 83.39 35810.22 79.82 672.45 4250.60 1.01e+00     1.61e-14   failed
12288 12288 12288   34982.64 106.08 35835.27 103.55 702.27 5284.12 1.01e+00     1.78e-14   failed
13312 13312 13312   34900.23 135.19 36027.22 130.96 673.38 7006.47 1.01e+00     1.72e-14   failed
14336 14336 14336   33594.24 175.41 36066.55 163.38 671.05 8781.33 1.00e+00     1.91e-14   failed
15360 15360 15360   34651.05 209.16 35981.72 201.43 703.51 10302.25 1.00e+00     1.94e-14   failed
16384 16384 16384   33927.95 259.26 35991.15 244.40 678.35 12966.95 1.00e+00     2.12e-14   failed
17408 17408 17408   32893.17 320.75 36034.17 292.79 684.65 15410.16 1.00e+00     2.09e-14   failed
18432 18432 18432   31565.50 396.77 35843.34 349.41 704.66 17773.33 1.00e+00     2.27e-14   failed
19456 19456 19456   31721.42 464.34 35885.13 410.47 681.86 21602.01 3.64e+13     2.18e-14   failed
20480 20480 20480   32263.34 532.49 36205.12 474.51 685.26 25070.60 1.03e+25     2.23e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     26.77 80.23 70.28 30.55 301.78 7.12 1.53e-04     5.45e-16   failed
 2048  2048  2048   5623.35 3.06 27140.34 0.63 378.51 45.39 1.36e-04     9.86e-16   failed
 3072  3072  3072   11545.50 5.02 31616.53 1.83 410.54 141.23 1.12e-04     7.99e-15   failed
 4096  4096  4096   14004.68 9.81 34197.11 4.02 421.37 326.17 1.43e-04     8.78e-15   failed
 5120  5120  5120   16801.47 15.98 35080.23 7.65 561.18 478.34 1.17e-04     2.28e-13   failed
 6144  6144  6144   19388.66 23.92 35495.70 13.07 626.97 739.84 1.33e-04     1.15e-14   failed
 7168  7168  7168   20109.41 36.63 35625.39 20.68 674.36 1092.28 1.24e-04     1.37e-14   failed
 8192  8192  8192   20584.30 53.42 35523.15 30.95 645.71 1702.79 1.03e-04     1.43e-14   failed
 9216  9216  9216   19770.35 79.19 34856.77 44.91 708.04 2211.06 1.32e-04     1.48e-14   failed
10240 10240 10240   20119.19 106.74 35190.83 61.02 672.37 3193.88 9.45e-05     1.56e-14   failed
11264 11264 11264   19873.45 143.83 35130.24 81.36 673.34 4244.95 1.00e-04     1.61e-14   failed
12288 12288 12288   20336.10 182.48 35808.31 103.63 702.32 5283.72 9.11e-05     1.78e-14   failed
13312 13312 13312   20246.59 233.03 35852.62 131.59 676.30 6976.27 1.06e-04     1.72e-14   failed
14336 14336 14336   20217.57 291.46 35946.63 163.93 675.50 8723.42 9.38e-05     1.91e-14   failed
15360 15360 15360   20011.03 362.19 36025.17 201.19 705.95 10266.66 1.12e-04     1.94e-14   failed
16384 16384 16384   19558.83 449.72 36062.25 243.91 680.47 12926.56 3.33e+28     2.12e-14   failed
17408 17408 17408   18530.18 569.37 35842.70 294.36 683.46 15437.04 1.48e+14     2.09e-14   failed
18432 18432 18432   18278.88 685.17 36285.38 345.16 705.60 17749.57 3.50e+14     2.27e-14   failed
19456 19456 19456   18301.95 804.81 35859.89 410.75 686.98 21440.96 1.36e+05     2.18e-14   failed
20480 20480 20480   18565.13 925.38 35774.17 480.23 682.88 25157.94 3.84e+16     2.23e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     22.30 96.28 68.41 31.39 215.07 9.98 1.23e-08     5.45e-16   failed
 2048  2048  2048   4348.15 3.95 27140.34 0.63 380.23 45.18 1.36e-08     9.86e-16   failed
 3072  3072  3072   9641.39 6.01 31649.45 1.83 410.63 141.20 1.02e-08     7.99e-15   failed
 4096  4096  4096   11480.99 11.97 34376.57 4.00 407.12 337.59 1.20e-08     8.78e-15   failed
 5120  5120  5120   13607.52 19.73 35103.20 7.65 488.94 549.02 1.46e-08     2.28e-13   failed
 6144  6144  6144   15662.93 29.61 35476.93 13.07 610.99 759.19 1.30e-08     1.15e-14   failed
 7168  7168  7168   16208.33 45.44 34676.12 21.24 676.75 1088.41 8.78e-09     1.37e-14   failed
 8192  8192  8192   16320.74 67.37 34320.03 32.04 668.75 1644.12 1.17e-08     1.43e-14   failed
 9216  9216  9216   15747.72 99.41 35294.25 44.36 706.39 2216.23 1.18e-08     1.48e-14   failed
10240 10240 10240   16027.56 133.99 35557.31 60.40 671.18 3199.57 9.24e-09     1.56e-14   failed
11264 11264 11264   15950.34 179.20 35634.28 80.21 672.88 4247.86 8.52e-09     1.61e-14   failed
12288 12288 12288   16197.30 229.10 35923.36 103.30 703.14 5277.52 7.75e-09     1.78e-14   failed
13312 13312 13312   16090.60 293.22 35968.75 131.17 672.05 7020.33 8.54e-09     1.72e-14   failed
14336 14336 14336   16134.60 365.22 35912.63 164.08 675.46 8723.99 9.75e-09     1.91e-14   failed
15360 15360 15360   15922.04 455.20 35693.92 203.05 699.17 10366.28 8.40e-09     1.94e-14   failed
16384 16384 16384   15443.61 569.56 35834.68 245.46 680.50 12925.85 2.03e+24     2.12e-14   failed
17408 17408 17408   14772.14 714.22 35992.37 293.13 685.16 15398.80 9.06e+09     2.09e-14   failed
18432 18432 18432   14263.68 878.04 35899.95 348.86 705.00 17764.72 2.13e+10     2.27e-14   failed
19456 19456 19456   14614.96 1007.84 36258.07 406.24 687.42 21427.28 7.69e+00     2.18e-14   failed
20480 20480 20480   14674.57 1170.72 36206.33 474.50 682.80 25160.77 2.35e+12     2.23e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.08 79.31 69.26 31.01 309.61 6.94 1.06e+00     5.45e-16   failed
 2048  2048  2048   13593.21 1.26 26887.16 0.64 383.93 44.75 1.03e+00     9.86e-16   failed
 3072  3072  3072   29858.12 1.94 31649.45 1.83 413.63 140.18 1.03e+00     7.99e-15   failed
 4096  4096  4096   39943.23 3.44 34368.37 4.00 405.89 338.61 1.02e+00     8.78e-15   failed
 5120  5120  5120   49636.29 5.41 35071.49 7.65 499.52 537.39 1.02e+00     2.28e-13   failed
 6144  6144  6144   58495.34 7.93 35504.12 13.06 744.20 623.30 1.01e+00     1.15e-14   failed
 7168  7168  7168   62613.38 11.76 35648.00 20.66 674.58 1091.92 1.01e+00     1.37e-14   failed
 8192  8192  8192   65082.57 16.89 35751.72 30.75 640.30 1717.19 1.01e+00     1.43e-14   failed
 9216  9216  9216   66201.36 23.65 35852.93 43.66 684.62 2286.71 1.01e+00     1.48e-14   failed
10240 10240 10240   68579.25 31.31 36092.17 59.50 648.24 3312.78 1.01e+00     1.56e-14   failed
11264 11264 11264   69650.04 41.04 35967.08 79.47 672.67 4249.18 1.01e+00     1.61e-14   failed
12288 12288 12288   71743.38 51.72 35900.07 103.37 702.96 5278.87 1.01e+00     1.78e-14   failed
13312 13312 13312   72038.71 65.49 35938.57 131.28 675.31 6986.43 1.01e+00     1.72e-14   failed
14336 14336 14336   72863.55 80.87 35942.03 163.95 675.63 8721.78 1.01e+00     1.91e-14   failed
15360 15360 15360   64570.27 112.25 35981.89 201.43 693.64 10448.85 1.01e+00     1.94e-14   failed
16384 16384 16384   71791.88 122.52 35997.93 244.35 676.66 12999.26 1.01e+00     2.12e-14   failed
17408 17408 17408   69259.04 152.34 36176.39 291.64 667.51 15805.97 1.01e+00     2.09e-14   failed
18432 18432 18432   66657.01 187.89 36063.28 347.28 704.28 17782.89 1.01e+00     2.27e-14   failed
19456 19456 19456   67264.89 218.98 36205.06 406.84 686.42 21458.45 1.01e+00     2.18e-14   failed
20480 20480 20480   68524.86 250.71 36223.35 474.28 685.13 25075.35 1.01e+00     2.23e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.22 43.63 5788.69 0.37 365.64 5.87 1.04e+00     4.23e-15   failed
 2048  2048  2048   9868.20 1.74 29628.94 0.58 607.71 28.27 1.03e+00     6.23e-15   failed
 3072  3072  3072   13768.58 4.21 33074.17 1.75 707.05 82.01 1.02e+00     9.83e-15   failed
 4096  4096  4096   17606.69 7.81 33935.41 4.05 685.74 200.43 1.01e+00     9.83e-15   failed
 5120  5120  5120   19436.20 13.81 34866.22 7.70 694.89 386.30 1.01e+00     2.68e-15   failed
 6144  6144  6144   20841.96 22.26 35550.19 13.05 753.38 615.70 1.01e+00     7.60e-16   failed
 7168  7168  7168   21464.19 34.32 36187.05 20.35 686.15 1073.51 1.01e+00     7.60e-16   failed
 8192  8192  8192   22404.66 49.08 36262.24 30.32 675.12 1628.62 1.01e+00     7.12e-16   failed
 9216  9216  9216   22782.39 68.72 36167.71 43.28 714.43 2191.28 1.01e+00     6.24e-16   failed
10240 10240 10240   23077.10 93.06 36226.16 59.28 672.66 3192.55 1.01e+00     6.24e-16   failed
11264 11264 11264   23246.93 122.95 36065.97 79.25 674.90 4235.16 1.01e+00     1.51e-14   failed
12288 12288 12288   23366.77 158.81 36247.96 102.37 704.16 5269.88 1.01e+00     1.84e-14   failed
13312 13312 13312   23509.36 200.69 36280.20 130.04 677.15 6967.43 1.01e+00     1.79e-14   failed
14336 14336 14336   23713.46 248.50 36387.21 161.94 676.37 8712.22 1.01e+00     9.16e-16   failed
15360 15360 15360   23735.82 305.35 36193.73 200.25 702.69 10314.25 1.01e+00     1.95e-14   failed
16384 16384 16384   23951.30 367.25 36270.47 242.51 679.53 12944.29 1.01e+00     1.07e-15   failed
17408 17408 17408   24029.55 439.07 36315.09 290.53 683.75 15430.56 1.01e+00     4.22e-15   failed
18432 18432 18432   24056.18 520.62 36328.54 344.75 706.82 17718.97 1.00e+00     6.23e-16   failed
19456 19456 19456   24123.50 610.59 36329.09 405.45 684.48 21519.36 1.00e+00     6.23e-16   failed
20480 20480 20480   24121.03 712.24 36345.66 472.68 686.54 25023.72 1.00e+00     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     48.93 43.89 5604.98 0.38 302.55 7.10 1.02e+00     4.23e-15   failed
 2048  2048  2048   7230.34 2.38 29924.25 0.57 606.33 28.33 1.02e+00     6.23e-15   failed
 3072  3072  3072   8830.59 6.57 31392.07 1.85 705.69 82.16 1.02e+00     9.83e-15   failed
 4096  4096  4096   11072.16 12.41 33935.41 4.05 683.40 201.11 1.01e+00     9.83e-15   failed
 5120  5120  5120   11882.97 22.59 34888.91 7.69 685.10 391.82 1.01e+00     2.68e-15   failed
 6144  6144  6144   12500.19 37.11 35772.43 12.97 757.34 612.48 1.01e+00     7.60e-16   failed
 7168  7168  7168   12826.51 57.43 35950.40 20.49 685.42 1074.65 1.01e+00     7.60e-16   failed
 8192  8192  8192   13045.01 84.29 36257.67 30.32 676.60 1625.06 1.00e+00     7.12e-16   failed
 9216  9216  9216   13350.46 117.26 36170.90 43.28 714.37 2191.45 1.01e+00     6.24e-16   failed
10240 10240 10240   13489.22 159.20 36233.44 59.27 672.62 3192.70 1.00e+00     6.24e-16   failed
11264 11264 11264   13657.98 209.28 36066.84 79.25 675.94 4228.62 1.01e+00     1.51e-14   failed
12288 12288 12288   13647.20 271.91 36248.39 102.37 706.04 5255.89 1.00e+00     1.84e-14   failed
13312 13312 13312   13695.79 344.49 36284.39 130.03 676.11 6978.18 1.00e+00     1.79e-14   failed
14336 14336 14336   13721.26 429.46 36369.75 162.02 677.74 8694.60 1.00e+00     9.16e-16   failed
15360 15360 15360   13833.73 523.92 36224.31 200.08 704.69 10284.98 1.00e+00     1.95e-14   failed
16384 16384 16384   13792.41 637.75 36408.42 241.60 678.64 12961.37 1.00e+00     1.07e-15   failed
17408 17408 17408   13975.55 754.93 36400.40 289.85 685.89 15382.28 1.00e+00     4.22e-15   failed
18432 18432 18432   13914.37 900.09 36426.52 343.82 707.98 17689.98 1.00e+00     6.23e-16   failed
19456 19456 19456   13938.43 1056.76 36308.38 405.68 688.45 21395.33 1.00e+00     6.23e-16   failed
20480 20480 20480   13950.66 1231.47 36313.86 473.09 687.19 25000.22 1.00e+00     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     49.05 43.78 5650.69 0.38 346.99 6.19 1.34e-03     4.23e-15   failed
 2048  2048  2048   6269.69 2.74 29775.87 0.58 595.47 28.85 1.18e-03     6.23e-15   failed
 3072  3072  3072   7262.35 7.98 33092.17 1.75 710.30 81.63 9.69e-04     9.83e-15   failed
 4096  4096  4096   9136.39 15.04 33943.40 4.05 683.24 201.16 1.10e-03     9.83e-15   failed
 5120  5120  5120   9771.23 27.47 34866.22 7.70 686.01 391.30 9.00e-04     2.68e-15   failed
 6144  6144  6144   10051.48 46.15 35769.80 12.97 756.15 613.45 9.40e-04     7.60e-16   failed
 7168  7168  7168   10309.40 71.45 36187.05 20.35 688.27 1070.20 9.16e-04     7.60e-16   failed
 8192  8192  8192   10578.52 103.94 36251.40 30.33 678.09 1621.47 8.57e-04     7.12e-16   failed
 9216  9216  9216   10685.97 146.50 36165.92 43.29 712.68 2196.67 8.09e-04     6.24e-16   failed
10240 10240 10240   10768.76 199.42 36227.91 59.28 671.83 3196.46 9.10e-04     6.24e-16   failed
11264 11264 11264   10842.26 263.63 36065.54 79.25 676.90 4222.66 8.05e-04     1.51e-14   failed
12288 12288 12288   10901.80 340.39 36260.71 102.34 703.04 5278.26 8.11e-04     1.84e-14   failed
13312 13312 13312   10982.00 429.61 36138.48 130.55 680.30 6935.21 8.19e-04     1.79e-14   failed
14336 14336 14336   11061.65 532.71 36257.65 162.52 678.53 8684.45 6.77e-04     9.16e-16   failed
15360 15360 15360   11122.76 651.61 36103.98 200.75 702.80 10312.72 7.44e-04     1.95e-14   failed
16384 16384 16384   11022.52 798.01 36306.56 242.27 678.03 12973.06 7.36e-04     1.07e-15   failed
17408 17408 17408   11074.38 952.70 36299.60 290.65 684.33 15417.46 6.74e-04     4.22e-15   failed
18432 18432 18432   11056.51 1132.74 36218.13 345.80 706.51 17726.70 6.65e-04     6.23e-16   failed
19456 19456 19456   11113.70 1325.35 36053.96 408.54 687.92 21411.80 6.12e-04     6.23e-16   failed
20480 20480 20480   11046.08 1555.29 36363.19 472.45 685.72 25053.65 6.05e-04     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     57.06 37.64 6259.35 0.34 324.64 6.61 1.07e+00     4.23e-15   failed
 2048  2048  2048   13945.73 1.23 29020.38 0.59 597.04 28.77 1.04e+00     6.23e-15   failed
 3072  3072  3072   23192.29 2.50 33096.68 1.75 697.86 83.09 1.03e+00     9.83e-15   failed
 4096  4096  4096   32505.96 4.23 33943.40 4.05 687.93 199.79 1.02e+00     9.83e-15   failed
 5120  5120  5120   36681.43 7.32 34907.30 7.69 690.17 388.94 1.02e+00     2.68e-15   failed
 6144  6144  6144   40807.85 11.37 35541.74 13.05 758.09 611.87 1.02e+00     7.60e-16   failed
 7168  7168  7168   43188.82 17.06 35953.74 20.49 642.72 1146.05 1.01e+00     7.60e-16   failed
 8192  8192  8192   45895.19 23.96 36256.25 30.33 682.18 1611.77 1.01e+00     7.12e-16   failed
 9216  9216  9216   47185.22 33.18 36158.55 43.30 711.99 2198.80 1.01e+00     6.24e-16   failed
10240 10240 10240   48232.10 44.52 36229.07 59.28 679.68 3159.54 1.01e+00     6.24e-16   failed
11264 11264 11264   48361.34 59.10 36059.57 79.27 680.33 4201.36 1.01e+00     1.51e-14   failed
12288 12288 12288   49203.80 75.42 36245.18 102.38 703.79 5272.70 1.01e+00     1.84e-14   failed
13312 13312 13312   49498.77 95.32 36265.97 130.10 681.77 6920.25 1.01e+00     1.79e-14   failed
14336 14336 14336   50118.23 117.58 36385.44 161.95 682.88 8629.23 1.01e+00     9.16e-16   failed
15360 15360 15360   50333.38 144.00 36158.69 200.44 706.03 10265.45 1.01e+00     1.95e-14   failed
16384 16384 16384   50728.39 173.40 36329.80 242.12 682.41 12889.70 1.01e+00     1.07e-15   failed
17408 17408 17408   51215.65 206.00 36346.50 290.28 690.59 15277.56 1.01e+00     4.22e-15   failed
18432 18432 18432   51225.08 244.49 36390.83 344.16 704.61 17774.47 1.01e+00     6.23e-16   failed
19456 19456 19456   51314.95 287.04 36261.11 406.21 688.70 21387.51 1.01e+00     6.23e-16   failed
20480 20480 20480   51268.81 335.09 36186.64 474.76 687.07 25004.62 1.01e+00     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s12_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     20.32 105.68 67.25 31.93 227.97 9.42 1.05e+00     4.61e-16   failed
 2048  2048  2048   8425.82 2.04 27618.86 0.62 410.25 41.88 1.03e+00     9.97e-16   failed
 3072  3072  3072   17961.18 3.23 31719.63 1.83 416.37 139.26 1.02e+00     1.41e-14   failed
 4096  4096  4096   22278.68 6.17 34376.57 4.00 492.28 279.19 1.02e+00     9.68e-15   failed
 5120  5120  5120   27087.69 9.91 35088.97 7.65 564.53 475.50 1.01e+00     5.03e-13   failed
 6144  6144  6144   31533.52 14.71 35517.09 13.06 679.81 682.33 1.01e+00     4.09e-14   failed
 7168  7168  7168   33014.56 22.31 35616.35 20.68 650.28 1132.73 1.01e+00     1.34e-14   failed
 8192  8192  8192   33702.53 32.62 35753.11 30.75 644.41 1706.23 1.01e+00     1.39e-14   failed
 9216  9216  9216   33129.91 47.25 35764.46 43.77 679.16 2305.07 1.01e+00     1.56e-14   failed
10240 10240 10240   34142.88 62.90 35815.76 59.96 670.52 3202.69 1.01e+00     2.11e-14   failed
11264 11264 11264   34321.93 83.28 36020.46 79.35 671.63 4255.74 1.01e+00     1.65e-14   failed
12288 12288 12288   35081.83 105.78 35985.07 103.12 702.51 5282.27 1.01e+00     1.84e-14   failed
13312 13312 13312   35053.99 134.59 35939.41 131.28 675.43 6985.26 1.01e+00     1.79e-14   failed
14336 14336 14336   35153.00 167.63 35965.05 163.85 675.57 8722.58 1.01e+00     1.88e-14   failed
15360 15360 15360   34803.83 208.25 35955.46 201.58 703.62 10300.69 1.01e+00     1.91e-14   failed
16384 16384 16384   34169.94 257.42 36108.45 243.60 679.75 12940.28 1.01e+00     1.99e-14   failed
17408 17408 17408   33135.85 318.40 36156.56 291.80 684.04 15423.94 1.01e+00     2.11e-14   failed
18432 18432 18432   31861.19 393.08 36189.27 346.07 683.28 18329.43 1.01e+00     2.17e-14   failed
19456 19456 19456   31511.60 467.43 36199.99 406.89 683.58 21547.79 3.14e+18     1.08e-13   failed
20480 20480 20480   32541.58 527.94 36136.41 475.42 685.56 25059.50 3.32e+34     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s16_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.13 79.14 68.92 31.16 261.98 8.20 1.04e+00     4.61e-16   failed
 2048  2048  2048   5599.75 3.07 26927.35 0.64 321.11 53.50 1.03e+00     9.97e-16   failed
 3072  3072  3072   11598.91 5.00 31579.58 1.84 407.78 142.19 1.02e+00     1.41e-14   failed
 4096  4096  4096   13964.65 9.84 34180.89 4.02 403.69 340.46 1.01e+00     9.68e-15   failed
 5120  5120  5120   16791.94 15.99 34984.31 7.67 450.82 595.43 1.01e+00     5.03e-13   failed
 6144  6144  6144   19371.86 23.94 35379.52 13.11 736.20 630.06 1.01e+00     4.09e-14   failed
 7168  7168  7168   20139.04 36.58 35522.17 20.74 671.11 1097.56 1.01e+00     1.34e-14   failed
 8192  8192  8192   20653.90 53.24 35622.20 30.87 654.20 1680.69 1.01e+00     1.39e-14   failed
 9216  9216  9216   19824.67 78.97 35717.00 43.83 675.82 2316.47 1.01e+00     1.56e-14   failed
10240 10240 10240   20327.55 105.64 35624.53 60.28 670.68 3201.94 1.01e+00     2.11e-14   failed
11264 11264 11264   20211.99 141.42 35155.38 81.30 673.25 4245.52 1.01e+00     1.65e-14   failed
12288 12288 12288   20586.79 180.25 35859.87 103.48 701.80 5287.59 1.01e+00     1.84e-14   failed
13312 13312 13312   20526.54 229.85 36068.79 130.81 677.85 6960.25 1.01e+00     1.79e-14   failed
14336 14336 14336   20568.01 286.50 35592.09 165.56 676.95 8704.81 1.01e+00     1.88e-14   failed
15360 15360 15360   20294.27 357.13 35570.42 203.76 703.77 10298.46 1.00e+00     1.91e-14   failed
16384 16384 16384   19581.38 449.21 35604.64 247.05 681.10 12914.57 2.84e+38     1.99e-14   failed
17408 17408 17408   19159.34 550.68 36174.38 291.66 684.40 15415.89 1.03e+20     2.11e-14   failed
18432 18432 18432   18290.05 684.75 35824.05 349.60 703.24 17809.12 1.04e+22     2.17e-14   failed
19456 19456 19456   18516.37 795.49 36240.78 406.44 689.04 21376.86 1.17e+10     1.08e-13   failed
20480 20480 20480   18750.16 916.25 36229.02 474.20 686.97 25008.21 1.24e+26     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s18_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     20.72 103.67 68.21 31.48 303.45 7.08 1.02e+00     4.61e-16   failed
 2048  2048  2048   4373.75 3.93 26927.35 0.64 383.54 44.79 1.02e+00     9.97e-16   failed
 3072  3072  3072   9689.41 5.98 31665.93 1.83 406.56 142.62 1.02e+00     1.41e-14   failed
 4096  4096  4096   11503.22 11.95 34325.40 4.00 422.77 325.09 1.01e+00     9.68e-15   failed
 5120  5120  5120   13626.79 19.70 35103.20 7.65 554.56 484.05 1.01e+00     5.03e-13   failed
 6144  6144  6144   15684.14 29.57 35504.12 13.06 736.93 629.44 1.01e+00     4.09e-14   failed
 7168  7168  7168   16251.98 45.32 35573.70 20.71 674.89 1091.41 1.01e+00     1.34e-14   failed
 8192  8192  8192   16432.22 66.91 35514.94 30.96 636.31 1727.95 1.01e+00     1.39e-14   failed
 9216  9216  9216   15897.10 98.48 35467.93 44.14 708.00 2211.19 1.01e+00     1.56e-14   failed
10240 10240 10240   16185.94 132.68 35718.19 60.12 672.50 3193.28 1.01e+00     2.11e-14   failed
11264 11264 11264   16138.09 177.12 35831.84 79.77 673.16 4246.08 1.01e+00     1.65e-14   failed
12288 12288 12288   16357.38 226.86 35810.37 103.63 697.24 5322.17 1.01e+00     1.84e-14   failed
13312 13312 13312   16254.97 290.25 35902.25 131.41 676.15 6977.77 1.00e+00     1.79e-14   failed
14336 14336 14336   16372.14 359.92 35957.35 163.88 675.19 8727.41 1.00e+00     1.88e-14   failed
15360 15360 15360   16138.80 449.09 35973.84 201.47 705.19 10277.74 1.00e+00     1.91e-14   failed
16384 16384 16384   15680.91 560.94 35990.70 244.40 680.07 12934.06 1.74e+34     1.99e-14   failed
17408 17408 17408   14895.06 708.33 36025.54 292.86 684.66 15409.88 6.28e+15     2.11e-14   failed
18432 18432 18432   14523.65 862.33 36050.31 347.41 700.54 17877.79 6.33e+17     2.17e-14   failed
19456 19456 19456   14688.99 1002.76 35994.06 409.22 687.38 21428.69 7.13e+05     1.08e-13   failed
20480 20480 20480   14920.75 1151.41 36206.63 474.50 685.47 25063.07 7.56e+21     3.51e-14   failed


==> data/GPU_raw_data/B200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s8_b200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     27.53 78.01 68.90 31.17 267.40 8.03 1.07e+00     4.61e-16   failed
 2048  2048  2048   13431.05 1.28 27099.51 0.63 321.12 53.50 1.04e+00     9.97e-16   failed
 3072  3072  3072   29810.54 1.95 31927.84 1.82 414.28 139.96 1.03e+00     1.41e-14   failed
 4096  4096  4096   39860.38 3.45 34360.18 4.00 372.45 369.01 1.02e+00     9.68e-15   failed
 5120  5120  5120   49748.14 5.40 35103.20 7.65 420.67 638.11 1.02e+00     5.03e-13   failed
 6144  6144  6144   58655.82 7.91 35511.90 13.06 655.98 707.12 1.02e+00     4.09e-14   failed
 7168  7168  7168   62560.13 11.77 35616.76 20.68 680.46 1082.49 1.02e+00     1.34e-14   failed
 8192  8192  8192   64794.53 16.97 35760.04 30.75 671.85 1636.54 1.01e+00     1.39e-14   failed
 9216  9216  9216   66222.73 23.64 35856.06 43.66 665.36 2352.90 1.01e+00     1.56e-14   failed
10240 10240 10240   68555.24 31.32 35931.49 59.77 669.06 3209.71 1.01e+00     2.11e-14   failed
11264 11264 11264   69410.10 41.18 35969.24 79.47 672.74 4248.77 1.01e+00     1.65e-14   failed
12288 12288 12288   71790.71 51.69 36092.46 102.82 702.10 5285.39 1.01e+00     1.84e-14   failed
13312 13312 13312   71812.57 65.70 35397.22 133.29 675.51 6984.35 1.01e+00     1.79e-14   failed
14336 14336 14336   72701.74 81.05 35598.50 165.53 674.09 8741.65 1.01e+00     1.88e-14   failed
15360 15360 15360   72234.98 100.34 35826.05 202.30 702.86 10311.78 1.01e+00     1.91e-14   failed
16384 16384 16384   71626.02 122.81 35884.10 245.13 677.69 12979.55 1.01e+00     1.99e-14   failed
17408 17408 17408   69351.62 152.13 36176.98 291.64 683.98 15425.29 1.01e+00     2.11e-14   failed
18432 18432 18432   66601.06 188.05 36190.64 346.06 684.07 18308.21 1.01e+00     2.17e-14   failed
19456 19456 19456   67310.69 218.83 36203.10 406.86 687.95 21410.69 1.01e+00     1.08e-13   failed
20480 20480 20480   68532.49 250.68 36205.50 474.51 684.63 25093.65 1.01e+00     3.51e-14   failed


==> data/GPU_raw_data/B200/dsyevd_imma/dsyevd_ref_poev_cluster1_1e10_gh200.txt <==
#% MAGMA 2.8.0 svn 32-bit magma_int_t, 64-bit pointer.
#% Compiled with CUDA support for 9.0
#% CUDA runtime 12020, driver 12040. OpenMP threads 72.
#% device 0: NVIDIA GH200 480GB, 1980.0 MHz clock, 97152.0 MiB memory, capability 9.0
#% Wed Oct 23 12:58:07 2024
#% Usage: ./testing_dsyevd_gpu [options] [-h|--help]
#
#% jobz = Vectors needed, uplo = Lower, version = 1 (dsyevd_gpu)
#%   N   CPU Time (sec)   GPU Time (sec)   |S-S_magma|   |A-USU^H|   |I-U^H U|
#%============================================================================
 1024      ---              0.0768           ---         2.22e-17    5.40e-17   ok
 2048      ---              0.1563           ---         1.91e-17    4.47e-17   ok
 3072      ---              0.4514           ---         2.00e-17    3.34e-17   ok
 4096      ---              0.8882           ---         2.24e-17    4.72e-17   ok
 5120      ---              1.3974           ---         2.16e-17    4.05e-17   ok
 6144      ---              2.0498           ---         1.81e-17    4.12e-17   ok
 7168      ---              2.7931           ---         2.18e-17    4.45e-17   ok
 8192      ---              3.7159           ---         2.30e-17    4.49e-17   ok
 9216      ---              4.5965           ---         2.21e-17    3.13e-17   ok
10240      ---              5.7358           ---         2.03e-17    3.83e-17   ok


==> data/GPU_raw_data/B200/dsyevd_imma/dsyevd_ref_poev_cluster1_1e5_gh200.txt <==
#% MAGMA 2.8.0 svn 32-bit magma_int_t, 64-bit pointer.
#% Compiled with CUDA support for 9.0
#% CUDA runtime 12020, driver 12040. OpenMP threads 72.
#% device 0: NVIDIA GH200 480GB, 1980.0 MHz clock, 97152.0 MiB memory, capability 9.0
#% Wed Oct 23 12:35:42 2024
#% Usage: ./testing_dsyevd_gpu [options] [-h|--help]
#
#% jobz = Vectors needed, uplo = Lower, version = 1 (dsyevd_gpu)
#%   N   CPU Time (sec)   GPU Time (sec)   |S-S_magma|   |A-USU^H|   |I-U^H U|
#%============================================================================
 1024      ---              0.0824           ---         2.49e-17    5.07e-17   ok
 2048      ---              0.1643           ---         1.80e-17    4.27e-17   ok
 3072      ---              0.4521           ---         2.47e-17    4.14e-17   ok
 4096      ---              0.8777           ---         2.33e-17    4.44e-17   ok
 5120      ---              1.3950           ---         2.25e-17    4.22e-17   ok
 6144      ---              2.0590           ---         1.71e-17    4.14e-17   ok
 7168      ---              2.8203           ---         2.39e-17    4.98e-17   ok
 8192      ---              3.7185           ---         2.22e-17    4.82e-17   ok
 9216      ---              4.6219           ---         2.17e-17    3.08e-17   ok
10240      ---              5.7270           ---         2.05e-17    3.55e-17   ok


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_chol_40k_k512_cuimma_summary_gh200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
39936   512   512      43007.12      1.54e-18       5666.89      4.20e-09       5550.49      3.71e-16       5334.67      2.12e-18       5036.19      1.48e-18
39424   512  1024      50012.63      1.09e-18      10692.32      2.25e-09       9422.62      1.99e-16       8836.90      1.11e-18       8042.65      7.44e-19
38912   512  1536      54916.60      8.84e-19      15633.34      1.58e-09      12244.57      1.40e-16      11212.01      7.65e-19       9952.83      4.96e-19
38400   512  2048      56276.50      7.61e-19      19214.12      1.25e-09      14304.24      1.12e-16      12656.79      5.94e-19      11293.65      3.73e-19
37888   512  2560      57717.46      6.78e-19      22392.93      1.04e-09      15884.62      9.31e-17      13910.87      4.89e-19       9957.68      2.98e-19
37376   512  3072      57779.28      6.16e-19      25305.85      9.06e-10      17514.79      8.11e-17      15330.18      4.20e-19      13393.34      2.49e-19
36864   512  3584      58990.72      5.70e-19      27823.46      8.08e-10      18664.41      7.25e-17      16630.63      3.70e-19      14538.07      2.14e-19
36352   512  4096      58441.90      5.33e-19      29784.78      7.29e-10      19968.93      6.56e-17      17251.38      3.32e-19      14933.24      1.87e-19
35840   512  4608      60152.62      5.01e-19      31297.15      6.77e-10      20430.60      6.10e-17      17881.14      3.04e-19      15193.33      1.67e-19
35328   512  5120      59385.22      4.75e-19      32955.40      6.14e-10      20136.46      5.53e-17      17923.55      2.75e-19      15604.86      1.50e-19
34816   512  5632      60605.89      4.53e-19      29137.70      5.88e-10      21478.43      5.31e-17      18282.07      2.61e-19      15788.34      1.37e-19
34304   512  6144      60119.29      4.33e-19      34937.24      5.58e-10      21630.04      5.05e-17      18648.16      2.46e-19      15843.47      1.25e-19
33792   512  6656      60771.32      4.16e-19      36305.39      5.32e-10      22100.46      4.82e-17      18862.11      2.33e-19      16150.42      1.16e-19
33280   512  7168      60375.30      4.00e-19      30566.99      5.09e-10      22942.74      4.61e-17      19701.17      2.22e-19      16778.36      1.08e-19
32768   512  7680      59958.06      3.86e-19      39199.70      4.84e-10      24191.99      4.39e-17      20470.96      2.10e-19      17429.35      1.01e-19
32256   512  8192      60574.60      3.74e-19      39427.65      4.57e-10      24338.74      4.15e-17      20712.30      1.98e-19      17187.51      9.43e-20
31744   512  8704      60404.96      3.62e-19      40352.46      4.56e-10      24149.31      4.15e-17      20548.30      1.96e-19      17521.79      8.89e-20
31232   512  9216      60728.01      3.52e-19      40433.70      4.33e-10      22107.60      3.94e-17      20648.67      1.86e-19      16161.20      8.40e-20
30720   512  9728      60227.00      3.42e-19      40709.01      4.12e-10      24377.10      3.74e-17      18955.26      1.77e-19      17240.43      7.97e-20
30208   512 10240      60878.98      3.33e-19      39549.11      4.01e-10      24382.46      3.65e-17      20007.88      1.72e-19      16894.54      7.58e-20
29696   512 10752      60731.46      3.25e-19      41733.43      3.96e-10      24347.94      3.61e-17      20497.38      1.69e-19      17221.28      7.23e-20
29184   512 11264      62996.95      3.18e-19      43215.33      3.78e-10      23263.78      3.45e-17      21326.08      1.61e-19      17666.15      6.90e-20
28672   512 11776      60540.68      3.11e-19      44491.61      3.74e-10      24474.92      3.41e-17      22006.29      1.58e-19      18611.94      6.61e-20
28160   512 12288      61308.91      3.04e-19      37126.12      3.64e-10      25931.12      3.32e-17      22086.56      1.54e-19      18618.46      6.34e-20
27648   512 12800      60891.22      2.98e-19      38839.18      3.53e-10      26043.74      3.23e-17      21996.92      1.49e-19      18426.33      6.09e-20
27136   512 13312      61212.49      2.92e-19      45016.40      3.44e-10      25860.99      3.14e-17      21729.42      1.45e-19      17062.71      5.86e-20
26624   512 13824      60988.63      2.86e-19      44400.55      3.35e-10      25427.71      3.06e-17      21527.69      1.41e-19      18044.75      5.65e-20
26112   512 14336      61583.33      2.81e-19      44376.49      3.34e-10      25337.99      3.05e-17      21387.99      1.40e-19      17914.54      5.45e-20
25600   512 14848      60860.67      2.76e-19      44593.58      3.19e-10      25280.56      2.93e-17      21129.18      1.34e-19      17652.68      5.27e-20
25088   512 15360      63577.68      2.71e-19      44137.45      3.15e-10      25065.39      2.89e-17      20834.22      1.32e-19      17537.80      5.10e-20
24576   512 15872      60773.38      2.67e-19      46041.82      3.10e-10      27231.70      2.83e-17      22528.77      1.29e-19      19302.28      4.94e-20
24064   512 16384      61516.46      2.63e-19      46145.49      3.05e-10      24603.90      2.79e-17      22937.30      1.27e-19      19279.28      4.79e-20
23552   512 16896      60542.95      2.59e-19      44688.42      2.99e-10      26774.01      2.75e-17      22539.75      1.25e-19      18968.29      4.65e-20
23040   512 17408      61445.59      2.55e-19      45359.17      2.99e-10      26289.55      2.75e-17      22289.57      1.24e-19      18796.74      4.52e-20
22528   512 17920      60845.57      2.51e-19      45686.52      2.91e-10      26062.72      2.67e-17      21930.01      1.21e-19      18420.47      4.39e-20
22016   512 18432      61552.62      2.48e-19      46338.16      2.84e-10      25898.14      2.60e-17      21794.21      1.18e-19      18199.88      4.27e-20
21504   512 18944      60407.71      2.44e-19      45755.17      2.80e-10      25569.21      2.57e-17      21445.60      1.16e-19      17018.96      4.16e-20
20992   512 19456      63482.78      2.41e-19      40792.52      2.76e-10      25325.99      2.53e-17      21134.18      1.14e-19      17661.36      4.06e-20
20480   512 19968      62052.82      2.38e-19      45038.11      2.69e-10      26333.09      2.46e-17      22112.10      1.11e-19      17591.13      3.96e-20
19968   512 20480      61832.46      2.35e-19      47983.96      2.65e-10      27802.50      2.43e-17      23446.07      1.10e-19      19715.61      3.86e-20
19456   512 20992      60674.21      2.32e-19      40308.57      2.57e-10      27188.18      2.36e-17      22969.73      1.06e-19      19243.08      3.77e-20
18944   512 21504      61840.65      2.30e-19      47188.32      2.57e-10      26963.43      2.36e-17      22644.71      1.06e-19      18995.36      3.68e-20
18432   512 22016      60379.88      2.27e-19      46297.51      2.53e-10      26362.56      2.32e-17      22050.80      1.05e-19      18625.30      3.60e-20
17920   512 22528      61922.56      2.24e-19      40443.24      2.48e-10      26028.35      2.27e-17      21881.26      1.03e-19      17353.03      3.52e-20
17408   512 23040      60464.51      2.22e-19      39594.40      2.47e-10      25490.68      2.27e-17      21398.83      1.02e-19      17907.76      3.45e-20
16896   512 23552      64229.56      2.19e-19      39301.78      2.43e-10      23358.50      2.24e-17      20953.21      1.00e-19      17612.58      3.38e-20
16384   512 24064      62193.11      2.17e-19      44979.26      2.40e-10      26280.90      2.20e-17      22226.00      9.91e-20      18635.42      3.31e-20
15872   512 24576      59162.88      2.14e-19      45791.50      2.37e-10      27731.66      2.18e-17      23760.25      9.77e-20      20002.14      3.24e-20
15360   512 25088      60483.72      2.12e-19      45358.48      2.34e-10      27050.43      2.15e-17      19451.03      9.62e-20      18466.73      3.18e-20
14848   512 25600      58948.13      2.10e-19      45047.82      2.31e-10      26643.37      2.12e-17      22587.03      9.50e-20      19050.65      3.12e-20
14336   512 26112      60395.46      2.08e-19      44677.90      2.25e-10      25947.42      2.07e-17      20739.31      9.28e-20      18640.99      3.06e-20
13824   512 26624      58614.10      2.06e-19      45182.51      2.25e-10      25520.27      2.07e-17      21579.52      9.30e-20      18086.03      3.00e-20
13312   512 27136      60585.06      2.04e-19      43957.81      2.22e-10      24969.44      2.05e-17      19490.65      9.16e-20      16763.53      2.95e-20
12800   512 27648      58478.26      2.02e-19      41213.65      2.18e-10      24133.65      2.01e-17      20407.17      8.98e-20      17151.47      2.90e-20
12288   512 28160      62214.18      2.00e-19      44192.72      2.13e-10      25816.08      1.96e-17      22016.38      8.78e-20      18561.78      2.84e-20
11776   512 28672      58368.37      1.98e-19      45243.54      2.10e-10      27820.08      1.93e-17      23887.53      8.66e-20      20440.25      2.80e-20
11264   512 29184      60055.71      1.97e-19      43671.42      2.12e-10      27394.85      1.95e-17      23480.63      8.71e-20      19920.43      2.75e-20
10752   512 29696      57949.77      1.95e-19      42542.07      2.07e-10      26289.76      1.90e-17      22582.04      8.52e-20      19106.19      2.71e-20
10240   512 30208      59973.64      1.93e-19      41326.18      2.04e-10      25489.22      1.88e-17      21794.89      8.40e-20      18590.00      2.66e-20
 9728   512 30720      57603.90      1.92e-19      39460.37      2.02e-10      24273.69      1.86e-17      20935.14      8.29e-20      17730.10      2.62e-20
 9216   512 31232      59840.35      1.90e-19      37918.60      2.02e-10      23782.76      1.86e-17      20271.21      8.26e-20      14562.07      2.58e-20
 8704   512 31744      57144.87      1.88e-19      36036.79      1.98e-10      22540.75      1.83e-17      19294.58      8.14e-20      15212.49      2.54e-20
 8192   512 32256      61751.13      1.87e-19      34741.64      1.96e-10      21423.09      1.81e-17      18253.66      8.06e-20      15479.16      2.50e-20
 7680   512 32768      60091.40      8.51e-20      38350.65      1.92e-10      26693.18      1.77e-17      23854.87      7.91e-20      20808.72      2.46e-20
 7168   512 33280      60634.93      8.44e-20      33347.00      1.91e-10      26513.17      1.76e-17      23133.78      7.84e-20      20318.33      2.43e-20
 6656   512 33792      59658.90      8.38e-20      37511.19      1.87e-10      22375.43      1.72e-17      22194.92      7.69e-20      19062.03      2.39e-20
 6144   512 34304      58138.79      9.23e-20      36045.99      1.88e-10      23977.57      1.74e-17      21085.79      7.74e-20      16576.01      2.36e-20
 5632   512 34816      60488.31      1.05e-19      34398.62      1.86e-10      19754.46      1.71e-17      19940.35      7.63e-20      16883.65      2.33e-20
 5120   512 35328      58466.32      1.78e-19      32017.46      1.84e-10      20835.06      1.69e-17      18322.88      7.56e-20      15413.77      2.30e-20
 4608   512 35840      58245.98      7.47e-20      28883.92      1.80e-10      18922.69      1.66e-17      16724.24      7.43e-20      14492.53      2.26e-20
 4096   512 36352      60479.93      1.76e-19      22789.47      1.79e-10      17486.96      1.65e-17      15466.24      7.33e-20      13234.78      2.24e-20
 3584   512 36864      58441.43      6.85e-20      26286.92      1.77e-10      19048.20      1.62e-17      17379.54      7.24e-20      15723.68      2.20e-20
 3072   512 37376      57139.78      6.40e-20      23432.45      1.73e-10      17387.99      1.60e-17      15216.42      7.12e-20      14083.26      2.18e-20
 2560   512 37888      58170.65      6.77e-20      19678.87      1.74e-10      14600.04      1.61e-17      13379.60      7.14e-20      11975.08      2.15e-20
 2048   512 38400      55542.68      6.30e-20      16281.61      1.72e-10      12400.30      1.59e-17      11177.22      7.04e-20       8811.44      2.12e-20
 1536   512 38912      53614.37      4.61e-20      12313.83      1.70e-10       9318.03      1.56e-17       8491.74      6.98e-20       7664.10      2.10e-20
 1024   512 39424      51443.18      5.62e-20       8569.17      1.69e-10       6258.58      1.56e-17       5704.32      6.94e-20       5210.39      2.07e-20
  512   512 39936      46018.74      8.54e-20       4328.68      1.67e-10       3269.10      1.54e-17       2961.30      6.84e-20       2619.66      2.04e-20


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_chol_40k_k512_ozimmu_summary_gh200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
39936   512   512      43007.12      1.54e-18      16328.01      8.25e-09       7505.07      5.94e-15       6126.15      5.06e-17       5045.27      8.73e-19
39424   512  1024      50012.63      1.09e-18      24085.22      4.51e-09      12464.58      3.27e-15      10219.91      2.78e-17       8500.92      4.52e-19
38912   512  1536      54916.60      8.84e-19      30040.37      3.19e-09      15703.87      2.31e-15      12966.77      1.97e-17      10867.67      3.10e-19
38400   512  2048      56276.50      7.61e-19      32124.72      2.59e-09      16032.94      1.88e-15      13081.67      1.60e-17      10889.07      2.41e-19
37888   512  2560      57717.46      6.78e-19      34717.23      2.18e-09      17585.94      1.57e-15      14228.11      1.35e-17      11944.87      1.98e-19
37376   512  3072      57779.28      6.16e-19      35895.11      1.92e-09      18556.71      1.40e-15      15221.76      1.19e-17      12647.14      1.69e-19
36864   512  3584      58990.72      5.70e-19      37127.48      1.70e-09      19029.61      1.24e-15      15654.12      1.06e-17      13030.24      1.48e-19
36352   512  4096      58441.90      5.33e-19      38718.66      1.54e-09      19779.53      1.12e-15      16280.22      9.58e-18      13508.04      1.33e-19
35840   512  4608      60152.62      5.01e-19      39370.43      1.44e-09      20090.62      1.05e-15      16476.40      9.01e-18      13661.99      1.21e-19
35328   512  5120      59385.22      4.75e-19      39408.07      1.32e-09      20254.07      9.67e-16      16611.71      8.25e-18      13840.58      1.11e-19
34816   512  5632      60605.89      4.53e-19      39737.39      1.27e-09      20449.10      9.29e-16      16766.01      7.92e-18      13897.03      1.03e-19
34304   512  6144      60119.29      4.33e-19      40001.04      1.20e-09      20539.92      8.85e-16      16822.28      7.55e-18      13997.58      9.71e-20
33792   512  6656      60771.32      4.16e-19      40438.11      1.15e-09      21111.54      8.48e-16      17269.68      7.24e-18      14330.01      9.18e-20
33280   512  7168      60375.30      4.00e-19      41540.24      1.11e-09      21540.40      8.12e-16      17696.11      6.94e-18      14679.18      8.69e-20
32768   512  7680      59958.06      3.86e-19      42127.49      1.05e-09      22043.38      7.72e-16      18112.72      6.59e-18      15090.81      8.22e-20
32256   512  8192      60574.60      3.74e-19      42695.52      9.89e-10      22528.98      7.29e-16      18594.86      6.22e-18      15462.39      7.78e-20
31744   512  8704      60404.96      3.62e-19      42836.56      9.99e-10      22353.22      7.35e-16      18734.78      6.27e-18      15603.58      7.59e-20
31232   512  9216      60728.01      3.52e-19      43113.09      9.43e-10      22999.06      6.94e-16      19005.20      5.93e-18      15847.28      7.22e-20
30720   512  9728      60227.00      3.42e-19      43431.09      9.02e-10      23207.75      6.65e-16      19167.51      5.67e-18      15973.99      6.91e-20
30208   512 10240      60878.98      3.33e-19      43783.51      8.88e-10      23410.99      6.56e-16      19317.23      5.59e-18      16095.50      6.71e-20
29696   512 10752      60731.46      3.25e-19      44192.21      8.69e-10      23230.18      6.41e-16      19161.10      5.47e-18      15977.94      6.50e-20
29184   512 11264      62996.95      3.18e-19      44500.39      8.32e-10      24101.74      6.15e-16      19987.94      5.25e-18      16674.61      6.26e-20
28672   512 11776      60540.68      3.11e-19      47317.87      8.19e-10      26647.05      6.05e-16      22182.36      5.16e-18      18691.47      6.10e-20
28160   512 12288      61308.91      3.04e-19      47951.66      7.95e-10      26914.96      5.88e-16      22470.88      5.02e-18      18838.51      5.91e-20
27648   512 12800      60891.22      2.98e-19      47664.64      7.75e-10      26734.67      5.72e-16      22216.68      4.89e-18      18658.58      5.74e-20
27136   512 13312      61212.49      2.92e-19      47438.96      7.53e-10      26569.57      5.57e-16      22147.42      4.75e-18      18557.94      5.57e-20
26624   512 13824      60988.63      2.86e-19      48678.31      7.34e-10      27884.11      5.43e-16      23334.39      4.64e-18      19633.40      5.42e-20
26112   512 14336      61583.33      2.81e-19      44084.63      7.39e-10      24072.97      5.47e-16      20037.35      4.66e-18      16680.97      5.37e-20
25600   512 14848      60860.67      2.76e-19      45628.10      6.99e-10      24671.75      5.17e-16      20369.50      4.42e-18      17013.10      5.15e-20
25088   512 15360      63577.68      2.71e-19      46152.73      6.90e-10      25099.00      5.11e-16      21067.77      4.36e-18      17629.40      5.06e-20
24576   512 15872      60773.38      2.67e-19      45057.38      6.77e-10      25094.58      5.01e-16      20887.43      4.28e-18      17344.05      4.95e-20
24064   512 16384      61516.46      2.63e-19      46607.10      6.64e-10      25509.71      4.91e-16      21138.10      4.19e-18      17729.50      4.83e-20
23552   512 16896      60542.95      2.59e-19      46134.97      6.52e-10      24861.05      4.83e-16      20504.57      4.13e-18      17110.51      4.76e-20
23040   512 17408      61445.59      2.55e-19      45684.54      6.48e-10      24520.44      4.81e-16      20281.71      4.10e-18      16887.27      4.70e-20
22528   512 17920      60845.57      2.51e-19      45517.68      6.31e-10      24729.83      4.68e-16      20510.07      3.99e-18      17104.62      4.59e-20
22016   512 18432      61552.62      2.48e-19      44863.03      6.16e-10      24286.29      4.57e-16      20126.38      3.90e-18      16771.22      4.48e-20
21504   512 18944      60407.71      2.44e-19      46409.20      6.08e-10      25307.87      4.50e-16      20915.14      3.84e-18      17354.11      4.40e-20
20992   512 19456      63482.78      2.41e-19      47023.82      5.96e-10      26031.62      4.41e-16      21632.57      3.77e-18      18137.96      4.32e-20
20480   512 19968      62052.82      2.38e-19      45713.92      5.83e-10      25948.60      4.32e-16      21542.92      3.69e-18      18075.30      4.23e-20
19968   512 20480      61832.46      2.35e-19      47387.20      5.79e-10      26272.11      4.29e-16      21800.46      3.66e-18      18231.93      4.18e-20
19456   512 20992      60674.21      2.32e-19      46419.39      5.55e-10      25798.69      4.11e-16      21364.83      3.51e-18      17857.49      4.05e-20
18944   512 21504      61840.65      2.30e-19      46637.43      5.54e-10      25590.42      4.11e-16      21298.89      3.51e-18      17684.42      4.02e-20
18432   512 22016      60379.88      2.27e-19      46485.93      5.46e-10      25653.04      4.05e-16      21306.28      3.46e-18      17807.53      3.96e-20
17920   512 22528      61922.56      2.24e-19      45290.10      5.36e-10      24736.94      3.98e-16      20310.59      3.40e-18      16940.51      3.89e-20
17408   512 23040      60464.51      2.22e-19      44071.50      5.32e-10      24086.41      3.95e-16      20036.85      3.38e-18      16585.49      3.85e-20
16896   512 23552      64229.56      2.19e-19      44975.78      5.23e-10      24207.42      3.87e-16      19850.38      3.30e-18      16483.10      3.78e-20
16384   512 24064      62193.11      2.17e-19      45854.31      5.12e-10      24620.81      3.80e-16      20230.03      3.25e-18      16908.42      3.71e-20
15872   512 24576      59162.88      2.14e-19      45355.79      5.05e-10      25077.89      3.74e-16      20758.47      3.20e-18      17370.39      3.66e-20
15360   512 25088      60483.72      2.12e-19      45082.85      4.99e-10      25231.71      3.71e-16      21073.54      3.17e-18      17329.53      3.61e-20
14848   512 25600      58948.13      2.10e-19      47317.40      4.94e-10      25984.97      3.66e-16      21623.44      3.13e-18      18044.58      3.57e-20
14336   512 26112      60395.46      2.08e-19      45612.36      4.84e-10      24400.17      3.59e-16      20082.13      3.07e-18      16702.78      3.51e-20
13824   512 26624      58614.10      2.06e-19      44875.54      4.80e-10      24064.57      3.56e-16      19859.12      3.05e-18      16493.50      3.47e-20
13312   512 27136      60585.06      2.04e-19      45275.96      4.74e-10      24506.63      3.53e-16      20217.43      3.01e-18      16912.57      3.43e-20
12800   512 27648      58478.26      2.02e-19      44821.80      4.65e-10      24437.08      3.45e-16      20197.83      2.95e-18      16761.81      3.37e-20
12288   512 28160      62214.18      2.00e-19      45374.93      4.56e-10      25016.96      3.38e-16      20676.53      2.88e-18      17293.60      3.31e-20
11776   512 28672      58368.37      1.98e-19      45346.92      4.48e-10      24646.89      3.32e-16      20319.46      2.84e-18      16913.06      3.27e-20
11264   512 29184      60055.71      1.97e-19      44978.48      4.48e-10      24514.12      3.32e-16      20389.32      2.83e-18      16986.92      3.24e-20
10752   512 29696      57949.77      1.95e-19      45840.61      4.37e-10      24482.70      3.25e-16      20258.41      2.77e-18      16817.43      3.19e-20
10240   512 30208      59973.64      1.93e-19      43140.31      4.36e-10      23514.03      3.24e-16      19569.78      2.77e-18      16279.58      3.17e-20
 9728   512 30720      57603.90      1.92e-19      45601.73      4.28e-10      25912.81      3.18e-16      21296.52      2.71e-18      17799.72      3.12e-20
 9216   512 31232      59840.35      1.90e-19      45454.33      4.25e-10      25059.13      3.15e-16      20967.94      2.69e-18      17432.10      3.09e-20
 8704   512 31744      57144.87      1.88e-19      42430.38      4.19e-10      24169.94      3.11e-16      19939.84      2.66e-18      16634.18      3.05e-20
 8192   512 32256      61751.13      1.87e-19      44765.51      4.13e-10      23950.58      3.07e-16      19736.21      2.62e-18      16487.00      3.00e-20
 7680   512 32768      60091.40      8.51e-20      48149.74      4.08e-10      31164.25      3.04e-16      26699.68      2.59e-18      22778.05      2.98e-20
 7168   512 33280      60634.93      8.44e-20      51716.07      4.01e-10      31178.25      2.98e-16      26354.41      2.54e-18      22601.21      2.95e-20
 6656   512 33792      59658.90      8.38e-20      49262.29      3.95e-10      30030.53      2.94e-16      25132.07      2.51e-18      21622.32      2.91e-20
 6144   512 34304      58138.79      9.23e-20      47575.19      3.94e-10      28679.12      2.93e-16      24237.28      2.51e-18      20531.04      2.89e-20
 5632   512 34816      60488.31      1.05e-19      46552.98      3.91e-10      27795.06      2.90e-16      23226.57      2.49e-18      19656.43      2.87e-20
 5120   512 35328      58466.32      1.78e-19      44434.43      3.85e-10      26274.42      2.87e-16      22348.50      2.45e-18      18901.29      2.84e-20
 4608   512 35840      58245.98      7.47e-20      47233.35      3.78e-10      27751.44      2.81e-16      23273.28      2.40e-18      19708.14      2.79e-20
 4096   512 36352      60479.93      1.76e-19      49168.77      3.75e-10      30387.79      2.78e-16      25490.68      2.38e-18      22031.60      2.77e-20
 3584   512 36864      58441.43      6.85e-20      44917.54      3.70e-10      25908.43      2.75e-16      21975.27      2.35e-18      18243.37      2.73e-20
 3072   512 37376      57139.78      6.40e-20      42241.53      3.63e-10      24374.81      2.71e-16      20062.10      2.31e-18      16832.65      2.70e-20
 2560   512 37888      58170.65      6.77e-20      41360.21      3.62e-10      23814.47      2.69e-16      19966.11      2.30e-18      17215.40      2.67e-20
 2048   512 38400      55542.68      6.30e-20      42847.18      3.60e-10      25312.46      2.68e-16      20897.81      2.29e-18      17958.72      2.66e-20
 1536   512 38912      53614.37      4.61e-20      40337.27      3.55e-10      23713.75      2.64e-16      19893.25      2.25e-18      16935.23      2.63e-20
 1024   512 39424      51443.18      5.62e-20      31331.88      3.53e-10      17950.09      2.63e-16      14728.54      2.24e-18      12704.33      2.62e-20
  512   512 39936      46018.74      8.54e-20      25625.97      3.48e-10      14627.04      2.59e-16      11775.03      2.21e-18      10296.65      2.58e-20


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_rk512_cuimma_summary_gh200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024   512       9701.95      1.54e-18        411.74      4.21e-09        431.56      3.72e-16        419.67      2.13e-18        422.49      1.48e-18
 2048  2048   512      23439.72      1.54e-18       1060.14      4.23e-09       1519.44      3.74e-16       1013.11      2.14e-18       1520.94      1.48e-18
 3072  3072   512      36271.83      1.54e-18       3392.59      4.22e-09       3180.66      3.73e-16       3104.87      2.13e-18       2310.51      1.48e-18
 4096  4096   512      42290.68      1.54e-18       5680.40      4.22e-09       5146.74      3.73e-16       4906.40      2.13e-18       4807.65      1.48e-18
 5120  5120   512      45805.65      1.54e-18       6414.38      4.22e-09       7076.30      3.73e-16       6556.36      2.13e-18       6319.32      1.48e-18
 6144  6144   512      51266.64      1.54e-18      10737.03      4.21e-09       9034.28      3.71e-16       8487.56      2.12e-18       7767.45      1.48e-18
 7168  7168   512      52025.53      1.54e-18      13436.44      4.24e-09      10829.70      3.74e-16       9982.39      2.14e-18       6905.72      1.48e-18
 8192  8192   512      53475.83      1.54e-18      12861.04      4.22e-09      11866.97      3.72e-16      10576.84      2.13e-18       9941.82      1.48e-18
 9216  9216   512      55167.11      1.54e-18      18503.91      4.21e-09      13683.88      3.72e-16      12133.84      2.13e-18      10776.17      1.48e-18
10240 10240   512      55969.96      1.54e-18      21146.33      4.22e-09      14790.90      3.73e-16      11293.88      2.13e-18      10109.68      1.48e-18
11264 11264   512      56672.68      1.54e-18      22264.07      4.22e-09      16182.26      3.73e-16      14059.57      2.13e-18      10402.10      1.48e-18
12288 12288   512      57370.89      1.54e-18      24784.17      4.23e-09      16776.23      3.74e-16      14643.56      2.14e-18      12750.72      1.48e-18
13312 13312   512      57542.26      1.54e-18      26674.41      4.22e-09      15680.53      3.72e-16      15208.03      2.13e-18      13249.46      1.48e-18
14336 14336   512      57973.68      1.54e-18      27959.92      4.22e-09      18174.65      3.72e-16      14484.60      2.13e-18      13646.83      1.48e-18
15360 15360   512      58377.21      1.54e-18      29368.08      4.21e-09      17219.83      3.72e-16      16198.59      2.13e-18      13973.03      1.48e-18
16384 16384   512      58366.92      1.54e-18      30758.96      4.22e-09      19366.25      3.72e-16      16610.57      2.13e-18      14280.51      1.48e-18
17408 17408   512      58856.03      1.54e-18      31504.94      4.22e-09      19773.80      3.73e-16      16826.83      2.13e-18      14279.56      1.48e-18
18432 18432   512      58701.40      1.54e-18      32896.00      4.20e-09      20152.57      3.71e-16      17182.35      2.13e-18      14734.40      1.48e-18
19456 19456   512      58989.18      1.54e-18      33773.83      4.22e-09      20529.22      3.73e-16      17482.38      2.13e-18      14939.23      1.48e-18
20480 20480   512      58827.33      1.54e-18      34564.35      4.22e-09      20861.01      3.72e-16      17681.54      2.13e-18      15097.38      1.48e-18


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_rk512_ozimmu_summary_gh200.txt <==
#  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024   512       9701.95      1.54e-18       4914.32      8.29e-09       3388.68      5.98e-15       2681.06      5.09e-17       2184.41      8.75e-19
 2048  2048   512      23439.72      1.54e-18      12319.03      8.30e-09       6624.39      5.97e-15       5527.69      5.09e-17       4751.33      8.73e-19
 3072  3072   512      36271.83      1.54e-18      15217.76      8.30e-09       6888.22      5.98e-15       5726.53      5.09e-17       4725.44      8.74e-19
 4096  4096   512      42290.68      1.54e-18      18047.70      8.32e-09       8295.73      5.99e-15       6584.40      5.10e-17       5365.62      8.75e-19
 5120  5120   512      45805.65      1.54e-18      20634.42      8.29e-09       8809.89      5.97e-15       6998.89      5.09e-17       5663.53      8.74e-19
 6144  6144   512      51266.64      1.54e-18      22716.78      8.32e-09       9054.36      5.99e-15       7236.43      5.10e-17       5871.67      8.74e-19
 7168  7168   512      52025.53      1.54e-18      22739.42      8.36e-09       9335.41      6.02e-15       7411.94      5.13e-17       6076.16      8.75e-19
 8192  8192   512      53475.83      1.54e-18      23479.82      8.31e-09       9598.35      5.99e-15       7624.58      5.10e-17       6126.60      8.74e-19
 9216  9216   512      55167.11      1.54e-18      23980.13      8.29e-09       9711.58      5.97e-15       7710.16      5.09e-17       6241.18      8.74e-19
10240 10240   512      55969.96      1.54e-18      23892.41      8.34e-09       9682.68      6.01e-15       7738.08      5.12e-17       6235.25      8.74e-19
11264 11264   512      56672.68      1.54e-18      24167.80      8.31e-09       9736.14      5.99e-15       7754.28      5.10e-17       6261.65      8.74e-19
12288 12288   512      57370.89      1.54e-18      24513.56      8.33e-09       9829.46      6.00e-15       7795.67      5.11e-17       6313.55      8.74e-19
13312 13312   512      57542.26      1.54e-18      24618.79      8.31e-09       9879.79      5.99e-15       7796.44      5.10e-17       6322.85      8.74e-19
14336 14336   512      57973.68      1.54e-18      24852.69      8.30e-09       9925.69      5.98e-15       7847.60      5.09e-17       6371.18      8.74e-19
15360 15360   512      58377.21      1.54e-18      25026.18      8.27e-09       9967.10      5.96e-15       7882.92      5.07e-17       6385.91      8.73e-19
16384 16384   512      58366.92      1.54e-18      25175.44      8.32e-09      10027.10      6.00e-15       7918.58      5.10e-17       6407.44      8.74e-19
17408 17408   512      58856.03      1.54e-18      25382.53      8.33e-09      10179.46      6.00e-15       8059.62      5.11e-17       6546.64      8.74e-19
18432 18432   512      58701.40      1.54e-18      25313.42      8.27e-09      10032.67      5.96e-15       7907.18      5.07e-17       6439.00      8.73e-19
19456 19456   512      58989.18      1.54e-18      25442.67      8.33e-09      10151.92      6.00e-15       8056.55      5.11e-17       6522.79      8.74e-19
20480 20480   512      58827.33      1.54e-18      25599.56      8.31e-09      10288.33      5.98e-15       8132.49      5.09e-17       6569.94      8.74e-19


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_sq_cuimma_summary_gh200.txt <==
  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024  1024      15830.58      1.09e-18        843.31      2.21e-09        827.87      1.96e-16        811.48      1.10e-18        785.04      7.42e-19
 2048  2048  2048      43877.99      7.61e-19       5329.64      1.23e-09       5266.60      1.10e-16       5116.27      5.90e-19       4412.11      3.73e-19
 3072  3072  3072      54727.04      6.17e-19      17319.49      9.04e-10      13350.79      8.11e-17      12256.07      4.19e-19      10964.78      2.49e-19
 4096  4096  4096      59457.15      5.32e-19      33923.04      7.34e-10      22393.51      6.61e-17      19273.18      3.34e-19      16710.96      1.87e-19
 5120  5120  5120      61602.07      4.75e-19      51203.08      6.25e-10      27598.00      5.63e-17      22775.85      2.80e-19      19089.38      1.50e-19
 6144  6144  6144      63664.61      4.33e-19      70260.82      5.63e-10      32512.29      5.10e-17      26259.01      2.48e-19      20444.57      1.25e-19
 7168  7168  7168      64179.62      4.00e-19      84788.29      5.03e-10      35935.35      4.56e-17      27174.53      2.19e-19      22765.48      1.08e-19
 8192  8192  8192      64462.60      3.74e-19      94466.18      4.66e-10      37226.32      4.24e-17      28409.47      2.02e-19      22344.80      9.44e-20
 9216  9216  9216      64392.69      3.52e-19     105326.84      4.30e-10      37678.21      3.91e-17      28464.79      1.85e-19      21645.63      8.40e-20
10240 10240 10240      64895.24      3.33e-19     107031.07      4.05e-10      38608.58      3.69e-17      26908.68      1.73e-19      23480.35      7.58e-20
11264 11264 11264      62238.23      3.18e-19     120641.80      3.79e-10      36004.71      3.46e-17      28518.58      1.62e-19      23288.82      6.90e-20
12288 12288 12288      62111.14      3.04e-19     124574.68      3.62e-10      38499.84      3.31e-17      26870.43      1.53e-19      21393.18      6.34e-20
13312 13312 13312      58082.78      2.92e-19     127172.24      3.44e-10      38089.57      3.14e-17      28164.32      1.45e-19      21939.29      5.86e-20
14336 14336 14336      56525.91      2.81e-19     128857.35      3.31e-10      38291.99      3.04e-17      27223.72      1.39e-19      21645.24      5.45e-20
15360 15360 15360      57219.15      2.72e-19     128035.34      3.17e-10      36968.71      2.90e-17      28170.35      1.33e-19      21572.86      5.10e-20
16384 16384 16384      54632.85      2.63e-19     129742.56      3.04e-10      37692.61      2.79e-17      27732.06      1.27e-19      21754.02      4.79e-20
17408 17408 17408      55288.07      2.55e-19     130082.57      2.93e-10      36799.78      2.69e-17      28236.49      1.22e-19      21761.22      4.52e-20
18432 18432 18432      53411.91      2.48e-19     123921.79      2.83e-10      36971.83      2.60e-17      27637.24      1.18e-19      21866.50      4.27e-20
19456 19456 19456      53650.21      2.41e-19     122601.03      2.74e-10      37107.82      2.52e-17      28038.37      1.14e-19      21871.33      4.06e-20
20480 20480 20480      52871.35      2.35e-19     126927.36      2.65e-10      37348.39      2.43e-17      28100.78      1.10e-19      22040.93      3.86e-20


==> data/GPU_raw_data/GH200/dgemm_imma/dgemm_sq_ozimmu_summary_gh200.txt <==
  m     n     k        cublas        cu-err     oz03-perf      oz03-err     oz06-perf      oz06-err     oz07-perf      oz07-err     oz08-perf      oz08-err
 1024  1024  1024      15830.58      1.09e-18       9067.31      4.49e-09       5779.50      3.25e-15       4820.70      2.77e-17       4202.24      4.52e-19
 2048  2048  2048      43877.99      7.61e-19      35097.51      2.55e-09      17135.68      1.85e-15      13961.42      1.58e-17      12048.35      2.40e-19
 3072  3072  3072      54727.04      6.17e-19      62659.29      1.89e-09      29808.78      1.38e-15      23251.79      1.17e-17      19443.92      1.69e-19
 4096  4096  4096      59457.15      5.32e-19      90390.94      1.56e-09      39669.74      1.14e-15      30933.18      9.71e-18      25513.32      1.33e-19
 5120  5120  5120      61602.07      4.75e-19     105175.57      1.34e-09      41616.14      9.81e-16      32730.82      8.37e-18      26312.28      1.11e-19
 6144  6144  6144      63664.61      4.33e-19     117651.23      1.22e-09      44437.74      8.94e-16      34452.65      7.63e-18      27694.81      9.76e-20
 7168  7168  7168      64179.62      4.00e-19     125751.84      1.09e-09      46221.22      8.02e-16      35788.82      6.84e-18      28478.71      8.64e-20
 8192  8192  8192      64462.60      3.74e-19     135143.30      1.01e-09      48428.09      7.49e-16      37699.81      6.39e-18      29750.00      7.87e-20
 9216  9216  9216      64392.69      3.52e-19     142461.21      9.42e-10      49629.09      6.94e-16      38027.54      5.93e-18      30073.00      7.21e-20
10240 10240 10240      64895.24      3.33e-19     150136.32      8.84e-10      51266.65      6.52e-16      39039.58      5.57e-18      30605.38      6.69e-20
11264 11264 11264      62238.23      3.18e-19     155018.49      8.34e-10      51558.76      6.15e-16      39213.35      5.26e-18      30868.54      6.26e-20
12288 12288 12288      62111.14      3.04e-19     162913.61      7.93e-10      53158.57      5.86e-16      40285.57      5.00e-18      31516.93      5.90e-20
13312 13312 13312      58082.78      2.92e-19     164034.01      7.53e-10      53133.20      5.56e-16      39709.29      4.75e-18      30999.85      5.57e-20
14336 14336 14336      56525.91      2.81e-19     170039.27      7.24e-10      53334.18      5.36e-16      40227.29      4.58e-18      31376.47      5.32e-20
15360 15360 15360      57219.15      2.72e-19     175216.26      6.94e-10      53738.03      5.13e-16      40514.52      4.38e-18      31102.38      5.07e-20
16384 16384 16384      54632.85      2.63e-19     168235.90      6.64e-10      51508.33      4.91e-16      39012.65      4.20e-18      30005.31      4.84e-20
17408 17408 17408      55288.07      2.55e-19     149567.89      6.39e-10      46790.70      4.74e-16      34684.62      4.04e-18      27329.38      4.66e-20
18432 18432 18432      53411.91      2.48e-19     153606.14      6.17e-10      47305.60      4.57e-16      34557.09      3.90e-18      27336.88      4.48e-20
19456 19456 19456      53650.21      2.41e-19     150883.25      5.96e-10      45062.80      4.41e-16      33934.99      3.77e-18      26808.01      4.32e-20
20480 20480 20480      52871.35      2.35e-19     151979.84      5.76e-10      45462.09      4.27e-16      34837.43      3.65e-18      27332.35      4.17e-20


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.34 24.04 306.74 7.00 1203.05 1.79 7.26e-14     1.31e-13   failed
 2048  2048  2048   2525.32 6.80 35339.67 0.49 2518.70 6.82 1.01e-13     3.05e-13   failed
 3072  3072  3072   4446.13 13.04 53484.58 1.08 2845.18 20.38 1.50e-13     4.63e-14   failed
 4096  4096  4096   7985.00 17.21 58017.39 2.37 2980.93 46.11 5.23e-13     3.94e-13   failed
 5120  5120  5120   9496.78 28.27 61622.24 4.36 2912.77 92.16 4.22e-12     1.57e-12   failed
 6144  6144  6144   10489.02 44.22 63212.52 7.34 2962.02 156.60 6.51e-12     5.35e-12   failed
 7168  7168  7168   10496.44 70.17 61934.31 11.89 3106.31 237.13 1.42e-12     1.41e-12   failed
 8192  8192  8192   10110.29 108.75 63306.46 17.37 3098.54 354.85 1.92e-12     4.99e-13   failed
 9216  9216  9216   10512.54 148.92 62920.41 24.88 3127.64 500.54 1.98e-13     1.59e-13   failed
10240 10240 10240   10793.54 198.96 63983.40 33.56 3145.55 682.70 1.74e-12     5.82e-13   failed
11264 11264 11264   10788.36 264.94 64306.77 44.45 3152.27 906.74 9.39e-13     4.65e-13   failed
12288 12288 12288   10950.47 338.88 60977.48 60.86 3140.25 1181.70 2.04e-12     1.73e-12   failed
13312 13312 13312   10840.34 435.23 58956.88 80.02 3173.48 1486.70 2.75e-11     1.32e-11   failed
14336 14336 14336   10664.18 552.57 56633.86 104.05 3172.46 1857.45 7.60e-13     3.12e-13   failed
15360 15360 15360   10409.56 696.26 55356.40 130.93 3172.64 2284.45 2.77e-12     7.01e-12   failed
16384 16384 16384   10638.73 826.80 56459.37 155.80 3148.96 2793.33 1.38e-11     4.53e-11   failed
17408 17408 17408   10798.03 977.08 56152.13 187.89 3153.65 3345.52 8.63e-13     3.61e-13   failed
18432 18432 18432   10750.39 1164.99 53958.65 232.11 3172.99 3947.10 1.43e-12     7.28e-13   failed
19456 19456 19456   10547.68 1396.48 54171.22 271.91 3174.74 4639.63 2.83e-11     3.21e-11   failed
20480 20480 20480   10620.91 1617.55 54263.30 316.60 3173.69 5413.21 5.69e-12     8.30e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.25 24.06 282.83 7.59 1323.81 1.62 7.26e-14     1.31e-13   failed
 2048  2048  2048   2076.59 8.27 34911.63 0.49 2468.32 6.96 1.01e-13     3.05e-13   failed
 3072  3072  3072   4357.54 13.31 52856.85 1.10 2864.28 20.24 1.50e-13     4.63e-14   failed
 4096  4096  4096   5688.94 24.16 58334.42 2.36 2909.74 47.23 5.23e-13     3.94e-13   failed
 5120  5120  5120   5942.90 45.17 61037.62 4.40 2997.53 89.55 4.22e-12     1.57e-12   failed
 6144  6144  6144   6408.90 72.38 62895.78 7.38 3045.96 152.29 6.51e-12     5.35e-12   failed
 7168  7168  7168   6284.22 117.21 62354.32 11.81 3107.61 237.03 1.42e-12     1.41e-12   failed
 8192  8192  8192   6196.80 177.43 63788.07 17.24 3068.27 358.35 1.92e-12     4.99e-13   failed
 9216  9216  9216   6182.90 253.20 63502.14 24.65 3130.23 500.13 1.98e-13     1.59e-13   failed
10240 10240 10240   5926.33 362.36 64171.21 33.46 3133.75 685.28 1.74e-12     5.82e-13   failed
11264 11264 11264   6303.79 453.43 62296.80 45.88 3138.72 910.66 9.39e-13     4.65e-13   failed
12288 12288 12288   6376.05 582.00 62007.75 59.84 3120.93 1189.02 2.04e-12     1.73e-12   failed
13312 13312 13312   6326.92 745.71 58416.65 80.77 3139.04 1503.01 2.75e-11     1.32e-11   failed
14336 14336 14336   6288.56 937.05 57494.14 102.49 3162.50 1863.30 7.60e-13     3.12e-13   failed
15360 15360 15360   6286.72 1152.87 55583.02 130.40 3151.27 2299.94 2.77e-12     7.01e-12   failed
16384 16384 16384   6090.67 1444.19 56582.59 155.46 3090.32 2846.34 1.38e-11     4.53e-11   failed
17408 17408 17408   6034.16 1748.48 54816.77 192.47 3156.70 3342.29 8.63e-13     3.61e-13   failed
18432 18432 18432   6040.47 2073.37 54470.50 229.92 3109.16 4028.14 1.43e-12     7.28e-13   failed
19456 19456 19456   6186.80 2380.81 55418.35 265.79 3143.97 4685.03 2.83e-11     3.21e-11   failed
20480 20480 20480   6105.06 2814.04 53985.03 318.23 3139.44 5472.26 5.69e-12     8.30e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.68 23.95 291.90 7.36 1195.06 1.80 7.26e-14     1.31e-13   failed
 2048  2048  2048   2017.40 8.52 34643.07 0.50 2318.75 7.41 1.01e-13     3.05e-13   failed
 3072  3072  3072   3056.05 18.97 53099.21 1.09 2867.11 20.22 1.50e-13     4.63e-14   failed
 4096  4096  4096   4702.92 29.22 58187.22 2.36 2971.46 46.25 5.23e-13     3.94e-13   failed
 5120  5120  5120   4775.42 56.21 60418.56 4.44 3013.86 89.07 4.22e-12     1.57e-12   failed
 6144  6144  6144   4993.24 92.90 61331.41 7.56 2994.23 154.92 6.51e-12     5.35e-12   failed
 7168  7168  7168   5065.55 145.41 62629.88 11.76 3076.42 239.43 1.42e-12     1.41e-12   failed
 8192  8192  8192   4881.02 225.26 63747.51 17.25 3053.15 360.12 1.92e-12     4.99e-13   failed
 9216  9216  9216   5043.76 310.39 63519.95 24.65 3120.88 501.63 1.98e-13     1.59e-13   failed
10240 10240 10240   4957.85 433.15 62645.27 34.28 3119.95 688.31 1.74e-12     5.82e-13   failed
11264 11264 11264   5109.08 559.46 62483.49 45.74 3120.24 916.05 9.39e-13     4.65e-13   failed
12288 12288 12288   5129.36 723.45 61016.68 60.82 3129.39 1185.81 2.04e-12     1.73e-12   failed
13312 13312 13312   5048.56 934.53 65051.78 72.53 3158.36 1493.82 2.75e-11     1.32e-11   failed
14336 14336 14336   5002.29 1178.00 57622.96 102.26 3168.48 1859.79 7.60e-13     3.12e-13   failed
15360 15360 15360   5079.33 1426.91 57580.86 125.87 3141.30 2307.25 2.77e-12     7.01e-12   failed
16384 16384 16384   4891.27 1798.32 58175.29 151.20 3093.71 2843.22 1.38e-11     4.53e-11   failed
17408 17408 17408   4984.91 2116.51 56658.41 186.21 3165.13 3333.38 8.63e-13     3.61e-13   failed
18432 18432 18432   5015.55 2497.06 54574.45 229.49 3093.67 4048.31 1.43e-12     7.28e-13   failed
19456 19456 19456   4919.53 2994.11 54790.05 268.84 3136.32 4696.46 2.83e-11     3.21e-11   failed
20480 20480 20480   4860.58 3534.53 55144.63 311.54 3124.46 5498.51 5.69e-12     8.30e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_cuimma_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     90.22 23.80 280.71 7.65 1381.05 1.55 3.58e-09     1.31e-13   failed
 2048  2048  2048   2945.82 5.83 36155.34 0.48 2507.22 6.85 2.95e-09     3.05e-13   failed
 3072  3072  3072   7761.11 7.47 52810.94 1.10 2709.05 21.40 3.08e-09     4.63e-14   failed
 4096  4096  4096   12761.18 10.77 58434.95 2.35 2893.39 47.50 2.55e-09     3.94e-13   failed
 5120  5120  5120   16520.18 16.25 60898.96 4.41 2966.43 90.49 3.84e-09     1.57e-12   failed
 6144  6144  6144   19393.49 23.92 63360.75 7.32 3030.71 153.05 2.30e-09     5.35e-12   failed
 7168  7168  7168   21513.06 34.24 63872.92 11.53 3112.77 236.63 2.17e-09     1.41e-12   failed
 8192  8192  8192   22290.31 49.33 64389.24 17.08 3091.53 355.65 2.27e-09     4.99e-13   failed
 9216  9216  9216   22580.64 69.33 63271.45 24.74 3144.61 497.84 2.54e-09     1.59e-13   failed
10240 10240 10240   23579.24 91.08 64290.30 33.40 3138.53 684.23 2.93e-09     5.82e-13   failed
11264 11264 11264   23464.83 121.81 60794.34 47.02 3172.31 901.02 2.34e-09     4.65e-13   failed
12288 12288 12288   23401.27 158.57 59928.69 61.92 3167.00 1171.72 2.14e-09     1.73e-12   failed
13312 13312 13312   23208.90 203.28 58879.52 80.13 3163.12 1491.57 1.93e-09     1.32e-11   failed
14336 14336 14336   22761.64 258.89 58432.72 100.85 3165.82 1861.35 2.06e-09     3.12e-13   failed
15360 15360 15360   23561.99 307.60 58077.32 124.79 3139.76 2308.38 1.85e-09     7.01e-12   failed
16384 16384 16384   23339.87 376.87 55948.73 157.22 3092.32 2844.49 4.09e-09     4.53e-11   failed
17408 17408 17408   23775.98 443.75 55891.85 188.77 3150.50 3348.86 2.08e-09     3.61e-13   failed
18432 18432 18432   23982.43 522.22 54901.74 228.12 3126.30 4006.05 2.14e-09     7.28e-13   failed
19456 19456 19456   23985.66 614.10 54792.67 268.82 3183.91 4626.27 2.10e-09     3.21e-11   failed
20480 20480 20480   23843.01 720.54 54260.36 316.62 3135.48 5479.19 1.91e-09     8.30e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    350.61 6.12 87.87 24.44 674.90 3.18 1.72e-13     6.56e-14   failed
 2048  2048  2048   1888.95 9.09 36173.49 0.47 1879.88 9.14 3.66e-13     3.46e-13   failed
 3072  3072  3072   4119.49 14.08 52333.63 1.11 1969.57 29.44 1.17e-13     2.69e-13   failed
 4096  4096  4096   6778.70 20.28 58163.73 2.36 2314.49 59.38 1.27e-12     1.14e-12   failed
 5120  5120  5120   8406.44 31.93 61147.01 4.39 2116.03 126.86 1.11e-12     3.11e-12   failed
 6144  6144  6144   8078.17 57.42 61381.72 7.56 2273.68 204.01 8.66e-13     1.10e-11   failed
 7168  7168  7168   8792.14 83.78 56738.52 12.98 2258.10 326.20 4.01e-13     3.95e-13   failed
 8192  8192  8192   9441.12 116.46 53869.17 20.41 2436.22 451.32 2.14e-12     1.13e-12   failed
 9216  9216  9216   9955.71 157.25 58299.80 26.85 2433.26 643.38 1.16e-12     9.79e-13   failed
10240 10240 10240   10532.04 203.90 59702.12 35.97 2354.47 912.09 9.32e-13     3.25e-12   failed
11264 11264 11264   10790.24 264.90 59306.85 48.20 2485.20 1150.13 1.05e-12     8.29e-13   failed
12288 12288 12288   11283.20 328.88 57593.17 64.43 2230.00 1664.06 3.33e-12     5.95e-13   failed
13312 13312 13312   11425.96 412.92 59128.28 79.79 2292.47 2058.05 2.75e-11     1.32e-11   failed
14336 14336 14336   12120.65 486.17 56650.61 104.02 2238.96 2631.89 8.29e-13     2.79e-13   failed
15360 15360 15360   12282.09 590.11 54279.71 133.53 2294.96 3158.12 3.65e-12     1.25e-12   failed
16384 16384 16384   12085.73 727.81 54815.95 160.47 2242.16 3923.04 1.37e-11     4.53e-11   failed
17408 17408 17408   11666.28 904.37 53472.14 197.31 2319.14 4549.36 7.44e-13     5.16e-13   failed
18432 18432 18432   11557.38 1083.65 54258.61 230.82 2502.56 5004.53 2.12e-12     7.28e-13   failed
19456 19456 19456   11078.29 1329.59 55356.08 266.09 2270.05 6488.66 9.43e+03     1.06e-11   failed
20480 20480 20480   11309.43 1519.08 53539.03 320.88 2241.51 7664.43 1.54e+06     6.46e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    310.24 6.92 85.04 25.25 859.38 2.50 1.72e-13     6.56e-14   failed
 2048  2048  2048   1598.40 10.75 37104.84 0.46 1901.31 9.04 3.66e-13     3.46e-13   failed
 3072  3072  3072   3180.26 18.23 52571.20 1.10 2163.59 26.80 1.17e-13     2.69e-13   failed
 4096  4096  4096   4210.11 32.64 58363.95 2.35 2326.92 59.06 1.27e-12     1.14e-12   failed
 5120  5120  5120   5709.58 47.01 60594.15 4.43 2307.22 116.35 1.11e-12     3.11e-12   failed
 6144  6144  6144   6293.61 73.70 63177.63 7.34 2336.02 198.57 8.66e-13     1.10e-11   failed
 7168  7168  7168   6662.86 110.55 59743.76 12.33 2410.60 305.56 4.01e-13     3.95e-13   failed
 8192  8192  8192   6116.08 179.77 58138.07 18.91 2425.01 453.41 2.14e-12     1.13e-12   failed
 9216  9216  9216   6359.15 246.18 57982.16 27.00 2614.11 598.87 1.16e-12     9.79e-13   failed
10240 10240 10240   6662.23 322.34 61039.27 35.18 2425.83 885.26 9.32e-13     3.25e-12   failed
11264 11264 11264   6802.84 420.16 58969.33 48.47 2510.83 1138.39 1.05e-12     8.29e-13   failed
12288 12288 12288   7027.80 528.02 58375.99 63.57 2217.32 1673.57 3.33e-12     5.95e-13   failed
13312 13312 13312   7147.04 660.14 57524.29 82.02 2303.08 2048.57 2.75e-11     1.32e-11   failed
14336 14336 14336   7456.05 790.32 55616.13 105.95 2278.77 2585.92 8.29e-13     2.79e-13   failed
15360 15360 15360   7557.84 958.97 55897.71 129.66 2301.39 3149.30 3.65e-12     1.25e-12   failed
16384 16384 16384   7482.34 1175.58 55247.39 159.21 2238.17 3930.04 1.64e+09     4.53e-11   failed
17408 17408 17408   7322.19 1440.91 55016.31 191.77 2326.61 4534.74 5.35e+02     5.16e-13   failed
18432 18432 18432   7150.82 1751.43 53712.19 233.17 2500.91 5007.82 4.06e-01     7.28e-13   failed
19456 19456 19456   6854.32 2148.95 53198.27 276.88 2266.27 6499.49 2.43e-01     1.06e-11   failed
20480 20480 20480   7232.85 2375.26 52948.33 324.46 2250.20 7634.82 8.23e-03     6.46e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    293.13 7.33 86.81 24.74 662.78 3.24 1.72e-13     6.56e-14   failed
 2048  2048  2048   1443.92 11.90 36392.72 0.47 1748.25 9.83 3.66e-13     3.46e-13   failed
 3072  3072  3072   2764.73 20.97 52719.35 1.10 1906.63 30.41 1.17e-13     2.69e-13   failed
 4096  4096  4096   3676.90 37.38 57918.29 2.37 2308.03 59.55 1.27e-12     1.14e-12   failed
 5120  5120  5120   4744.19 56.58 60214.99 4.46 2100.04 127.82 1.11e-12     3.11e-12   failed
 6144  6144  6144   5183.34 89.49 59322.94 7.82 2314.83 200.39 8.66e-13     1.10e-11   failed
 7168  7168  7168   4786.20 153.90 60213.01 12.23 2296.89 320.69 4.01e-13     3.95e-13   failed
 8192  8192  8192   5090.95 215.97 61199.47 17.97 2430.20 452.44 2.14e-12     1.13e-12   failed
 9216  9216  9216   5180.53 302.19 61457.56 25.47 2412.64 648.88 1.16e-12     9.79e-13   failed
10240 10240 10240   5471.28 392.50 61171.51 35.11 2446.37 877.83 9.32e-13     3.25e-12   failed
11264 11264 11264   5571.18 513.05 61155.63 46.74 2515.40 1136.32 1.05e-12     8.29e-13   failed
12288 12288 12288   5749.87 645.38 59251.35 62.63 2203.91 1683.76 3.33e-12     5.95e-13   failed
13312 13312 13312   5826.19 809.80 57546.71 81.99 2289.63 2060.60 2.75e-11     1.32e-11   failed
14336 14336 14336   6160.46 956.53 57275.77 102.88 2245.13 2624.66 8.29e-13     2.79e-13   failed
15360 15360 15360   6107.65 1186.67 57118.88 126.89 2298.32 3153.50 3.65e-12     1.25e-12   failed
16384 16384 16384   6173.29 1424.86 53924.76 163.12 2222.76 3957.29 1.00e+05     4.53e-11   failed
17408 17408 17408   5887.18 1792.13 53942.62 195.59 2322.47 4542.83 4.28e-01     5.16e-13   failed
18432 18432 18432   5963.33 2100.19 53150.30 235.64 2507.30 4995.07 1.75e-02     7.28e-13   failed
19456 19456 19456   5674.54 2595.73 54518.90 270.17 2257.78 6523.92 5.07e-05     1.06e-11   failed
20480 20480 20480   5786.48 2968.97 53798.37 319.34 2229.16 7706.88 5.11e-07     6.46e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e10_ozimmu_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    380.16 5.65 88.32 24.32 713.72 3.01 2.31e-07     6.56e-14   failed
 2048  2048  2048   2289.72 7.50 35496.35 0.48 1778.45 9.66 1.66e-07     3.46e-13   failed
 3072  3072  3072   5309.81 10.92 52514.44 1.10 1941.14 29.87 1.64e-07     2.69e-13   failed
 4096  4096  4096   7267.26 18.91 58434.95 2.35 2308.11 59.55 1.62e-07     1.14e-12   failed
 5120  5120  5120   10623.20 25.27 60869.33 4.41 2076.34 129.28 2.64e-07     3.11e-12   failed
 6144  6144  6144   16099.99 28.81 63542.85 7.30 2324.35 199.56 1.32e-07     1.10e-11   failed
 7168  7168  7168   14809.36 49.74 63884.81 11.53 2231.61 330.07 1.27e-07     3.95e-13   failed
 8192  8192  8192   16241.42 67.70 61909.30 17.76 2441.97 450.26 1.13e-07     1.13e-12   failed
 9216  9216  9216   17188.95 91.08 61970.88 25.26 2375.56 659.01 1.35e-07     9.79e-13   failed
10240 10240 10240   18688.07 114.91 61886.86 34.70 2374.72 904.31 1.42e-07     3.25e-12   failed
11264 11264 11264   19642.66 145.51 62635.29 45.63 2500.59 1143.05 1.14e-07     8.29e-13   failed
12288 12288 12288   20916.57 177.41 58717.78 63.20 2222.49 1669.68 1.14e-07     5.95e-13   failed
13312 13312 13312   21576.38 218.67 60434.02 78.07 2291.54 2058.89 1.14e-07     1.32e-11   failed
14336 14336 14336   22888.43 257.45 56447.74 104.39 2275.92 2589.15 1.21e-07     2.79e-13   failed
15360 15360 15360   23477.95 308.70 53809.49 134.69 2266.70 3197.50 1.09e-07     1.25e-12   failed
16384 16384 16384   23094.49 380.87 54959.42 160.05 2242.59 3922.28 1.74e-07     4.53e-11   failed
17408 17408 17408   22813.17 462.48 54518.20 193.52 2307.43 4572.45 1.05e-07     5.16e-13   failed
18432 18432 18432   21736.93 576.17 54226.40 230.96 2511.40 4986.91 9.96e-08     7.28e-13   failed
19456 19456 19456   21155.85 696.24 53700.03 274.29 2235.89 6587.80 1.27e-07     1.06e-11   failed
20480 20480 20480   22058.96 778.82 53865.86 318.94 2245.30 7651.47 1.24e-07     6.46e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     90.48 23.74 288.76 7.44 1189.70 1.81 1.03e-08     8.99e-15   failed
 2048  2048  2048   2575.33 6.67 34911.63 0.49 2527.27 6.80 6.23e-09     3.40e-13   failed
 3072  3072  3072   5859.82 9.89 53887.52 1.08 2726.91 21.26 6.30e-09     3.18e-14   failed
 4096  4096  4096   8469.27 16.23 58257.78 2.36 2992.10 45.93 5.90e-09     9.66e-13   failed
 5120  5120  5120   9504.55 28.24 61230.15 4.38 2932.79 91.53 6.11e-09     1.77e-13   failed
 6144  6144  6144   10520.44 44.09 63171.47 7.34 3061.34 151.52 5.90e-09     8.16e-13   failed
 7168  7168  7168   11111.08 66.29 63636.11 11.57 3068.60 240.04 5.72e-09     4.24e-13   failed
 8192  8192  8192   10841.59 101.42 63714.04 17.26 3034.65 362.32 5.59e-09     6.31e-13   failed
 9216  9216  9216   10998.80 142.34 63502.14 24.65 3100.05 505.00 5.49e-09     3.68e-13   failed
10240 10240 10240   11160.69 192.41 62942.51 34.12 3119.75 688.35 4.88e-09     6.76e-13   failed
11264 11264 11264   11252.40 254.02 62423.30 45.79 3130.84 912.95 5.04e-09     3.07e-13   failed
12288 12288 12288   11313.78 327.99 62953.52 58.95 3106.64 1194.49 4.41e-09     4.21e-13   failed
13312 13312 13312   11304.79 417.35 57478.01 82.08 3149.08 1498.22 4.77e-09     1.38e-11   failed
14336 14336 14336   11420.77 515.96 58978.90 99.91 3153.75 1868.47 4.57e-09     2.66e-13   failed
15360 15360 15360   11377.96 637.00 57680.28 125.65 3171.05 2285.60 5.16e-09     1.81e-12   failed
16384 16384 16384   11325.38 776.67 57362.22 153.34 3145.29 2796.59 4.66e-09     6.04e-12   failed
17408 17408 17408   11480.50 919.00 55339.54 190.65 3189.82 3307.58 4.46e-09     4.63e-13   failed
18432 18432 18432   11247.42 1113.51 54159.82 231.24 3166.51 3955.18 4.62e-09     7.64e-13   failed
19456 19456 19456   11199.93 1315.15 54193.93 271.79 3180.02 4631.91 4.62e-09     1.50e-12   failed
20480 20480 20480   11508.65 1492.78 53946.55 318.46 3138.02 5474.75 4.35e-09     5.08e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.79 23.92 312.36 6.88 1264.70 1.70 4.48e-13     8.99e-15   failed
 2048  2048  2048   2183.76 7.87 35867.39 0.48 2548.19 6.74 2.53e-13     3.40e-13   failed
 3072  3072  3072   4312.87 13.44 52616.70 1.10 2883.23 20.11 3.09e-13     3.18e-14   failed
 4096  4096  4096   5716.36 24.04 58482.37 2.35 2986.63 46.02 7.93e-13     9.66e-13   failed
 5120  5120  5120   5973.74 44.94 61120.46 4.39 2931.32 91.57 1.61e-12     1.77e-13   failed
 6144  6144  6144   6442.90 72.00 63307.14 7.33 2963.77 156.51 1.94e-11     8.16e-13   failed
 7168  7168  7168   6374.23 115.56 62939.93 11.70 3008.06 244.87 1.62e-12     4.24e-13   failed
 8192  8192  8192   6166.05 178.32 63902.98 17.21 3030.45 362.82 1.24e-12     6.31e-13   failed
 9216  9216  9216   6287.01 249.01 63662.22 24.59 3095.85 505.68 2.09e-13     3.68e-13   failed
10240 10240 10240   6455.80 332.64 63051.78 34.06 3124.99 687.20 6.40e-13     6.76e-13   failed
11264 11264 11264   6506.22 439.32 63567.19 44.97 3104.47 920.70 9.01e-13     3.07e-13   failed
12288 12288 12288   6399.43 579.87 64688.50 57.36 3109.61 1193.35 8.99e-13     4.21e-13   failed
13312 13312 13312   6523.28 723.26 59645.65 79.10 3178.91 1484.16 1.57e-11     1.38e-11   failed
14336 14336 14336   6436.55 915.51 57470.61 102.53 3150.97 1870.12 4.21e-13     2.66e-13   failed
15360 15360 15360   6403.63 1131.82 55906.34 129.64 3143.20 2305.86 2.93e-12     1.81e-12   failed
16384 16384 16384   6363.61 1382.25 55395.21 158.79 3101.41 2836.16 3.79e-12     6.04e-12   failed
17408 17408 17408   6171.14 1709.67 55755.37 189.23 3146.85 3352.74 5.14e-13     4.63e-13   failed
18432 18432 18432   6494.08 1928.54 54638.20 229.22 3133.01 3997.48 1.29e-12     7.64e-13   failed
19456 19456 19456   6121.69 2406.13 54843.69 268.57 3167.27 4650.57 1.39e-12     1.50e-12   failed
20480 20480 20480   6428.85 2672.31 55246.10 310.97 3140.90 5469.73 5.51e-12     5.08e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.35 24.03 281.41 7.63 1301.62 1.65 4.48e-13     8.99e-15   failed
 2048  2048  2048   1990.71 8.63 35201.56 0.49 2471.62 6.95 2.53e-13     3.40e-13   failed
 3072  3072  3072   3576.02 16.21 53343.80 1.09 2691.57 21.54 3.09e-13     3.18e-14   failed
 4096  4096  4096   4780.14 28.75 57918.29 2.37 2906.54 47.29 7.93e-13     9.66e-13   failed
 5120  5120  5120   4805.34 55.86 60295.61 4.45 3046.14 88.12 1.61e-12     1.77e-13   failed
 6144  6144  6144   5201.59 89.18 62674.93 7.40 3085.04 150.36 1.94e-11     8.16e-13   failed
 7168  7168  7168   5029.61 146.45 60276.45 12.22 3064.54 240.36 1.62e-12     4.24e-13   failed
 8192  8192  8192   5010.56 219.44 63872.88 17.21 3100.11 354.67 1.24e-12     6.31e-13   failed
 9216  9216  9216   5091.21 307.49 63706.07 24.57 3153.74 496.40 2.09e-13     3.68e-13   failed
10240 10240 10240   5083.30 422.46 63565.27 33.78 3153.07 681.08 6.40e-13     6.76e-13   failed
11264 11264 11264   5228.84 546.64 61956.50 46.13 3149.19 907.63 9.01e-13     3.07e-13   failed
12288 12288 12288   5234.67 708.90 65117.46 56.99 3166.38 1171.96 8.99e-13     4.21e-13   failed
13312 13312 13312   5004.04 942.84 58335.03 80.88 3154.26 1495.76 1.57e-11     1.38e-11   failed
14336 14336 14336   5020.53 1173.72 58996.63 99.88 3170.09 1858.84 4.21e-13     2.66e-13   failed
15360 15360 15360   5138.61 1410.45 59630.67 121.54 3181.64 2277.99 2.93e-12     1.81e-12   failed
16384 16384 16384   4966.61 1771.04 56434.41 155.86 3149.76 2792.62 3.79e-12     6.04e-12   failed
17408 17408 17408   4977.00 2119.87 56051.28 188.23 3200.31 3296.74 5.14e-13     4.63e-13   failed
18432 18432 18432   4991.29 2509.20 56129.28 223.13 3195.23 3919.63 1.29e-12     7.64e-13   failed
19456 19456 19456   5046.78 2918.61 54904.03 268.28 3187.27 4621.39 1.39e-12     1.50e-12   failed
20480 20480 20480   5041.58 3407.64 55274.49 310.81 3186.35 5391.71 5.51e-12     5.08e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_cuimma_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     90.08 23.84 278.78 7.70 1254.31 1.71 9.58e-01     8.99e-15   failed
 2048  2048  2048   2907.42 5.91 37354.90 0.46 2487.66 6.91 9.86e-01     3.40e-13   failed
 3072  3072  3072   7533.90 7.70 52995.07 1.09 2855.84 20.30 9.79e-01     3.18e-14   failed
 4096  4096  4096   12805.12 10.73 58134.40 2.36 2900.96 47.38 9.82e-01     9.66e-13   failed
 5120  5120  5120   16532.31 16.24 60978.11 4.40 3037.19 88.38 9.85e-01     1.77e-13   failed
 6144  6144  6144   19343.36 23.98 63393.78 7.32 3102.45 149.51 9.85e-01     8.16e-13   failed
 7168  7168  7168   19936.82 36.95 63989.34 11.51 3104.86 237.24 9.85e-01     4.24e-13   failed
 8192  8192  8192   22420.24 49.04 64351.50 17.09 3096.60 355.07 9.88e-01     6.31e-13   failed
 9216  9216  9216   23458.68 66.74 64237.06 24.37 3145.37 497.72 9.87e-01     3.68e-13   failed
10240 10240 10240   24146.89 88.93 64448.54 33.32 3140.04 683.90 9.83e-01     6.76e-13   failed
11264 11264 11264   24521.54 116.56 63088.84 45.31 3149.64 907.50 9.86e-01     3.07e-13   failed
12288 12288 12288   24551.26 151.15 60775.80 61.06 3143.18 1180.61 9.86e-01     4.21e-13   failed
13312 13312 13312   24806.63 190.19 64585.33 73.05 3164.48 1490.93 9.85e-01     1.38e-11   failed
14336 14336 14336   24853.52 237.10 57092.00 103.21 3178.21 1854.09 9.82e-01     2.66e-13   failed
15360 15360 15360   24771.37 292.59 57168.08 126.78 3166.58 2288.83 9.84e-01     1.81e-12   failed
16384 16384 16384   25024.58 351.50 56207.26 156.49 3150.69 2791.79 9.84e-01     6.04e-12   failed
17408 17408 17408   25248.07 417.88 54722.68 192.80 3173.26 3324.84 9.84e-01     4.63e-13   failed
18432 18432 18432   25200.41 496.98 56052.13 223.44 3177.87 3941.05 9.83e-01     7.64e-13   failed
19456 19456 19456   25333.61 581.42 54302.25 271.25 3199.55 4603.64 9.81e-01     1.50e-12   failed
20480 20480 20480   25287.75 679.38 54327.61 316.23 3184.08 5395.56 9.82e-01     5.08e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    351.19 6.11 85.62 25.08 685.84 3.13 5.81e-06     9.35e-15   failed
 2048  2048  2048   2028.76 8.47 37200.62 0.46 1892.27 9.08 6.67e-06     3.33e-13   failed
 3072  3072  3072   4124.46 14.06 52948.92 1.10 1922.55 30.16 6.33e-06     3.30e-14   failed
 4096  4096  4096   6783.41 20.26 57964.88 2.37 2321.96 59.19 4.56e-06     9.58e-13   failed
 5120  5120  5120   7794.77 34.44 61147.01 4.39 2111.54 127.13 5.16e-06     1.51e-13   failed
 6144  6144  6144   8124.59 57.09 63050.69 7.36 2324.37 199.56 5.71e-06     9.53e-13   failed
 7168  7168  7168   8708.86 84.58 62768.58 11.73 2185.28 337.07 5.58e-06     4.21e-13   failed
 8192  8192  8192   9563.96 114.96 60555.78 18.16 2398.97 458.33 4.53e-06     6.23e-13   failed
 9216  9216  9216   10020.00 156.24 60936.27 25.69 2431.96 643.72 4.86e-06     3.83e-13   failed
10240 10240 10240   10707.11 200.57 60795.37 35.32 2328.84 922.12 4.19e-06     3.79e-13   failed
11264 11264 11264   10932.28 261.46 60691.23 47.10 2501.08 1142.83 4.09e-06     3.11e-13   failed
12288 12288 12288   11544.33 321.44 57929.50 64.06 2204.76 1683.11 4.31e-06     4.13e-13   failed
13312 13312 13312   11672.64 404.19 63589.36 74.20 2289.07 2061.11 4.18e-06     1.38e-11   failed
14336 14336 14336   12863.64 458.09 54821.44 107.49 2253.67 2614.71 3.73e-06     2.74e-13   failed
15360 15360 15360   12776.72 567.26 54695.56 132.51 2283.19 3174.41 3.72e-06     1.67e-12   failed
16384 16384 16384   12647.10 695.50 56802.56 154.85 2233.43 3938.38 4.10e-06     6.04e-12   failed
17408 17408 17408   11840.98 891.02 54788.60 192.57 2291.30 4604.62 3.70e-06     4.58e-13   failed
18432 18432 18432   11602.07 1079.47 55263.95 226.62 2512.78 4984.17 3.76e-06     7.59e-13   failed
19456 19456 19456   10545.10 1396.82 54269.01 271.42 2252.62 6538.87 5.41e+08     1.57e-12   failed
20480 20480 20480   10903.23 1575.67 54340.36 316.15 2222.25 7730.84 4.04e+15     5.13e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    230.91 9.30 88.09 24.38 681.74 3.15 4.45e-13     9.35e-15   failed
 2048  2048  2048   1577.86 10.89 36484.86 0.47 1922.77 8.93 2.56e-13     3.33e-13   failed
 3072  3072  3072   3180.09 18.23 52469.12 1.11 1925.86 30.11 3.05e-13     3.30e-14   failed
 4096  4096  4096   4193.91 32.77 58140.27 2.36 2326.45 59.08 7.86e-13     9.58e-13   failed
 5120  5120  5120   5715.55 46.97 61090.61 4.39 2110.47 127.19 1.60e-12     1.51e-13   failed
 6144  6144  6144   6291.63 73.73 61010.22 7.60 2294.07 202.20 1.96e-11     9.53e-13   failed
 7168  7168  7168   6700.39 109.93 61841.33 11.91 2221.66 331.55 1.62e-12     4.21e-13   failed
 8192  8192  8192   6175.23 178.05 56681.78 19.40 2388.08 460.42 1.30e-12     6.23e-13   failed
 9216  9216  9216   6438.55 243.15 60683.41 25.80 2372.16 659.95 2.23e-13     3.83e-13   failed
10240 10240 10240   6762.55 317.56 60615.76 35.43 2416.68 888.61 3.43e-13     3.79e-13   failed
11264 11264 11264   6914.18 413.40 59833.42 47.77 2519.06 1134.67 9.16e-13     3.11e-13   failed
12288 12288 12288   7190.85 516.05 58173.08 63.79 2223.48 1668.94 9.19e-13     4.13e-13   failed
13312 13312 13312   7261.68 649.72 58469.47 80.69 2296.59 2054.36 1.57e-11     1.38e-11   failed
14336 14336 14336   7761.71 759.20 57696.94 102.13 2295.79 2566.74 4.15e-13     2.74e-13   failed
15360 15360 15360   7802.94 928.85 56413.36 128.48 2298.48 3153.29 3.06e-12     1.67e-12   failed
16384 16384 16384   7695.71 1142.99 55232.75 159.26 2233.63 3938.02 5.18e+18     6.04e-12   failed
17408 17408 17408   7468.82 1412.62 53596.88 196.85 2319.88 4547.89 2.70e+08     4.58e-13   failed
18432 18432 18432   6933.46 1806.33 53733.12 233.08 2509.27 4991.14 1.59e+07     7.59e-13   failed
19456 19456 19456   6209.61 2372.06 54261.24 271.46 2263.81 6506.54 1.62e+00     1.57e-12   failed
20480 20480 20480   6597.42 2604.03 54280.31 316.50 2222.55 7729.79 1.51e+07     5.13e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    299.76 7.16 88.57 24.25 696.29 3.08 4.45e-13     9.35e-15   failed
 2048  2048  2048   1434.75 11.97 36633.25 0.47 1903.37 9.03 2.56e-13     3.33e-13   failed
 3072  3072  3072   2814.26 20.60 52333.63 1.11 1886.82 30.73 3.05e-13     3.30e-14   failed
 4096  4096  4096   3703.24 37.11 58482.37 2.35 2299.81 59.76 7.86e-13     9.58e-13   failed
 5120  5120  5120   4769.89 56.28 61190.21 4.39 2115.08 126.91 1.60e-12     1.51e-13   failed
 6144  6144  6144   5199.95 89.20 60867.07 7.62 2268.75 204.45 1.96e-11     9.53e-13   failed
 7168  7168  7168   4804.71 153.31 59494.10 12.38 2224.53 331.12 1.62e-12     4.21e-13   failed
 8192  8192  8192   5165.54 212.86 61377.03 17.91 2407.88 456.63 1.30e-12     6.23e-13   failed
 9216  9216  9216   5237.45 298.91 61436.28 25.48 2437.23 642.33 2.23e-13     3.83e-13   failed
10240 10240 10240   5546.26 387.20 61887.29 34.70 2359.09 910.30 3.43e-13     3.79e-13   failed
11264 11264 11264   5662.06 504.82 61185.90 46.72 2475.27 1154.74 9.16e-13     3.11e-13   failed
12288 12288 12288   5870.92 632.07 58995.10 62.90 2240.47 1656.28 9.19e-13     4.13e-13   failed
13312 13312 13312   5907.59 798.64 60420.18 78.09 2273.22 2075.48 1.57e-11     1.38e-11   failed
14336 14336 14336   6332.95 930.48 57851.98 101.86 2272.97 2592.50 4.15e-13     2.74e-13   failed
15360 15360 15360   6319.98 1146.80 54769.46 132.33 2288.73 3166.71 3.06e-12     1.67e-12   failed
16384 16384 16384   6278.42 1401.00 56866.03 154.68 2264.60 3884.18 3.16e+14     6.04e-12   failed
17408 17408 17408   5984.41 1763.01 54139.15 194.88 2308.53 4570.26 1.65e+04     4.58e-13   failed
18432 18432 18432   5584.73 2242.57 53391.13 234.57 2520.87 4968.17 9.67e+02     7.59e-13   failed
19456 19456 19456   5057.77 2912.27 55655.19 264.66 2242.92 6567.16 4.17e-01     1.57e-12   failed
20480 20480 20480   5522.34 3110.98 54259.71 316.62 2260.16 7601.16 9.19e+02     5.13e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e20_ozimmu_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    382.39 5.62 90.93 23.62 685.22 3.13 1.04e+00     9.35e-15   failed
 2048  2048  2048   2450.11 7.01 36466.39 0.47 1752.71 9.80 1.02e+00     3.33e-13   failed
 3072  3072  3072   5369.71 10.80 52810.94 1.10 1969.23 29.44 1.02e+00     3.30e-14   failed
 4096  4096  4096   9560.20 14.38 58411.26 2.35 2296.04 59.86 1.01e+00     9.58e-13   failed
 5120  5120  5120   10713.88 25.05 61021.08 4.40 2115.63 126.88 1.01e+00     1.51e-13   failed
 6144  6144  6144   15878.97 29.21 63179.68 7.34 2306.87 201.08 1.01e+00     9.53e-13   failed
 7168  7168  7168   14833.82 49.66 63829.37 11.54 2208.92 333.46 1.01e+00     4.21e-13   failed
 8192  8192  8192   16263.76 67.61 64227.82 17.12 2430.62 452.36 1.01e+00     6.23e-13   failed
 9216  9216  9216   17356.43 90.20 64221.36 24.38 2350.90 665.92 1.01e+00     3.83e-13   failed
10240 10240 10240   18723.92 114.69 64826.11 33.13 2404.13 893.25 1.01e+00     3.79e-13   failed
11264 11264 11264   19709.57 145.02 64864.15 44.07 2444.62 1169.22 1.01e+00     3.11e-13   failed
12288 12288 12288   20940.66 177.21 60488.59 61.35 2219.13 1672.21 1.01e+00     4.13e-13   failed
13312 13312 13312   21724.32 217.18 63330.90 74.50 2294.60 2056.15 1.01e+00     1.38e-11   failed
14336 14336 14336   23142.27 254.63 57293.56 102.85 2282.01 2582.24 1.00e+00     2.74e-13   failed
15360 15360 15360   23929.54 302.88 57715.55 125.58 2282.11 3175.90 1.00e+00     1.67e-12   failed
16384 16384 16384   23631.49 372.22 55586.01 158.24 2214.93 3971.27 1.00e+00     6.04e-12   failed
17408 17408 17408   21756.43 484.94 56413.62 187.02 2318.39 4550.82 1.00e+00     4.58e-13   failed
18432 18432 18432   20674.00 605.79 55213.18 226.83 2514.01 4981.74 1.00e+00     7.59e-13   failed
19456 19456 19456   19794.70 744.12 54183.00 271.85 2266.59 6498.55 1.00e+00     1.57e-12   failed
20480 20480 20480   20646.72 832.09 53542.37 320.86 2239.56 7671.09 1.00e+00     5.13e-12   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     86.45 24.84 281.49 7.63 1323.03 1.62 1.00e+00     4.03e-15   failed
 2048  2048  2048   2588.55 6.64 34776.83 0.49 2592.37 6.63 1.01e+00     6.30e-15   failed
 3072  3072  3072   5848.97 9.91 52810.94 1.10 2851.48 20.33 1.01e+00     8.07e-15   failed
 4096  4096  4096   8455.23 16.25 58140.27 2.36 2979.71 46.12 1.00e+00     4.58e-14   failed
 5120  5120  5120   8741.26 30.71 60968.21 4.40 3023.71 88.78 1.00e+00     2.28e-13   failed
 6144  6144  6144   10559.49 43.93 63272.14 7.33 3061.90 151.49 1.00e+00     1.17e-14   failed
 7168  7168  7168   11205.06 65.74 63995.97 11.51 3073.27 239.68 1.00e+00     2.83e-14   failed
 8192  8192  8192   11208.87 98.09 63855.19 17.22 3092.43 355.55 1.00e+00     1.30e-14   failed
 9216  9216  9216   11435.89 136.89 63818.14 24.53 3133.37 499.63 1.00e+00     1.40e-14   failed
10240 10240 10240   11592.55 185.25 64396.01 33.35 3141.71 683.54 1.00e+00     1.46e-14   failed
11264 11264 11264   11754.33 243.17 63557.42 44.97 1914.99 1492.60 1.00e+00     1.59e-14   failed
12288 12288 12288   11770.54 315.27 63633.52 58.32 3160.74 1174.05 1.00e+00     1.50e-13   failed
13312 13312 13312   11718.32 402.62 64243.36 73.44 3132.97 1505.92 1.00e+00     1.71e-14   failed
14336 14336 14336   11670.69 504.91 56792.76 103.76 3166.52 1860.94 1.00e+00     1.74e-14   failed
15360 15360 15360   11819.55 613.20 57521.37 126.00 3143.54 2305.60 1.00e+00     1.84e-14   failed
16384 16384 16384   11570.34 760.23 56605.85 155.39 3114.21 2824.50 1.00e+00     1.94e-14   failed
17408 17408 17408   11803.37 893.86 54928.08 192.08 3173.27 3324.84 1.00e+00     2.07e-14   failed
18432 18432 18432   11862.70 1055.76 55277.56 226.57 3165.47 3956.49 1.00e+00     2.20e-14   failed
19456 19456 19456   11377.15 1294.66 54142.59 272.05 3166.52 4651.66 1.00e+00     1.08e-12   failed
20480 20480 20480   11649.05 1474.79 55225.98 311.08 3160.96 5435.02 1.00e+00     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.60 23.97 299.80 7.16 1270.59 1.69 1.36e-08     4.03e-15   failed
 2048  2048  2048   2211.92 7.77 35566.43 0.48 2463.76 6.97 1.25e-08     6.30e-15   failed
 3072  3072  3072   3836.54 15.11 53099.21 1.09 2886.82 20.09 1.04e-08     8.07e-15   failed
 4096  4096  4096   5072.47 27.10 57994.04 2.37 3013.09 45.61 9.83e-09     4.58e-14   failed
 5120  5120  5120   6001.50 44.73 60994.63 4.40 2962.08 90.62 1.24e-08     2.28e-13   failed
 6144  6144  6144   6380.75 72.70 62582.19 7.41 2944.48 157.53 8.73e-09     1.17e-14   failed
 7168  7168  7168   6473.21 113.79 63362.03 11.63 3117.07 236.31 8.25e-09     2.83e-14   failed
 8192  8192  8192   6382.82 172.26 63751.03 17.25 3060.30 359.28 1.05e-08     1.30e-14   failed
 9216  9216  9216   6473.41 241.84 63901.36 24.50 3129.57 500.23 1.01e-08     1.40e-14   failed
10240 10240 10240   6586.30 326.05 63012.97 34.08 3151.20 681.48 9.73e-09     1.46e-14   failed
11264 11264 11264   6715.36 425.64 64423.92 44.37 3138.69 910.67 8.76e-09     1.59e-14   failed
12288 12288 12288   6711.36 552.92 61635.00 60.21 3130.34 1185.45 7.71e-09     1.50e-13   failed
13312 13312 13312   6616.57 713.06 63442.37 74.37 3157.80 1494.09 8.23e-09     1.71e-14   failed
14336 14336 14336   6635.34 888.08 57416.94 102.63 3186.86 1849.06 8.03e-09     1.74e-14   failed
15360 15360 15360   6731.44 1076.70 56593.89 128.07 3156.68 2296.00 8.89e-09     1.84e-14   failed
16384 16384 16384   6463.41 1360.90 56656.53 155.25 3093.92 2843.03 7.35e-09     1.94e-14   failed
17408 17408 17408   6586.30 1601.90 55555.11 189.91 3135.68 3364.69 7.02e-09     2.07e-14   failed
18432 18432 18432   6571.81 1905.73 56242.74 222.68 3164.73 3957.41 7.28e-09     2.20e-14   failed
19456 19456 19456   6347.89 2320.39 54373.80 270.90 3179.09 4633.28 8.72e-09     1.08e-12   failed
20480 20480 20480   6445.88 2665.25 55038.11 312.14 3135.29 5479.52 9.20e-09     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     87.09 24.66 270.84 7.93 1209.18 1.78 2.17e-13     4.03e-15   failed
 2048  2048  2048   2041.58 8.41 36319.35 0.47 2447.61 7.02 3.40e-13     6.30e-15   failed
 3072  3072  3072   3813.08 15.21 53590.65 1.08 2873.69 20.18 3.54e-13     8.07e-15   failed
 4096  4096  4096   4782.48 28.74 58087.54 2.37 2960.72 46.42 7.33e-13     4.58e-14   failed
 5120  5120  5120   4696.79 57.15 61286.81 4.38 2967.13 90.47 3.55e-13     2.28e-13   failed
 6144  6144  6144   5128.65 90.44 62574.14 7.41 2989.42 155.17 1.38e-12     1.17e-14   failed
 7168  7168  7168   5324.85 138.33 63438.80 11.61 3065.62 240.27 1.45e-12     2.83e-14   failed
 8192  8192  8192   4994.35 220.15 63795.13 17.24 3094.24 355.34 1.36e-12     1.30e-14   failed
 9216  9216  9216   5259.99 297.63 63856.62 24.52 3123.02 501.28 2.22e-13     1.40e-14   failed
10240 10240 10240   5027.82 427.12 64378.52 33.36 3140.56 683.79 1.62e-12     1.46e-14   failed
11264 11264 11264   5308.59 538.43 62895.54 45.45 3148.45 907.85 3.81e-13     1.59e-14   failed
12288 12288 12288   5341.38 694.74 62133.49 59.72 3160.94 1173.97 6.06e-12     1.50e-13   failed
13312 13312 13312   5253.83 898.02 59353.51 79.49 3144.12 1500.59 4.62e-12     1.71e-14   failed
14336 14336 14336   5072.27 1161.75 58777.62 100.25 3179.57 1853.30 6.38e-13     1.74e-14   failed
15360 15360 15360   5277.00 1373.46 56863.42 127.46 3191.11 2271.23 2.29e-12     1.84e-14   failed
16384 16384 16384   5118.22 1718.58 56885.94 154.63 3118.46 2820.65 3.66e-12     1.94e-14   failed
17408 17408 17408   5090.25 2072.70 55092.41 191.51 3189.75 3307.65 8.90e-13     2.07e-14   failed
18432 18432 18432   5090.69 2460.20 55277.32 226.57 3192.37 3923.14 1.09e-12     2.20e-14   failed
19456 19456 19456   4986.59 2953.84 56381.41 261.25 3191.05 4615.90 3.89e-12     1.08e-12   failed
20480 20480 20480   4983.85 3447.11 53733.94 319.72 3181.29 5400.28 2.90e-12     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_cuimma_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     90.34 23.77 284.85 7.54 1345.56 1.60 1.04e+00     4.03e-15   failed
 2048  2048  2048   2941.25 5.84 35584.00 0.48 2461.66 6.98 1.04e+00     6.30e-15   failed
 3072  3072  3072   7613.15 7.62 52707.93 1.10 2853.89 20.32 1.03e+00     8.07e-15   failed
 4096  4096  4096   12844.78 10.70 58110.96 2.37 2971.52 46.25 1.02e+00     4.58e-14   failed
 5120  5120  5120   16663.71 16.11 61413.84 4.37 3035.65 88.43 1.01e+00     2.28e-13   failed
 6144  6144  6144   19379.00 23.94 63024.13 7.36 3069.80 151.10 1.01e+00     1.17e-14   failed
 7168  7168  7168   21627.97 34.06 63989.34 11.51 3063.51 240.44 1.01e+00     2.83e-14   failed
 8192  8192  8192   22381.39 49.13 64377.55 17.08 3075.94 357.46 1.01e+00     1.30e-14   failed
 9216  9216  9216   23438.00 66.79 64255.29 24.36 3091.51 506.39 1.01e+00     1.40e-14   failed
10240 10240 10240   24069.58 89.22 63256.36 33.95 3123.96 687.42 1.01e+00     1.46e-14   failed
11264 11264 11264   24679.65 115.82 62971.86 45.39 3164.81 903.15 1.01e+00     1.59e-14   failed
12288 12288 12288   25043.19 148.18 60664.47 61.17 3141.83 1181.11 1.01e+00     1.50e-13   failed
13312 13312 13312   24993.23 188.77 58717.56 80.35 3149.08 1498.22 1.01e+00     1.71e-14   failed
14336 14336 14336   25223.19 233.62 57673.11 102.17 3125.94 1885.09 1.01e+00     1.74e-14   failed
15360 15360 15360   25371.44 285.67 58840.61 123.18 3155.77 2296.67 1.01e+00     1.84e-14   failed
16384 16384 16384   25560.09 344.13 55811.70 157.60 3130.16 2810.11 1.01e+00     1.94e-14   failed
17408 17408 17408   25675.90 410.91 55796.08 189.09 3133.18 3367.37 1.01e+00     2.07e-14   failed
18432 18432 18432   25758.67 486.21 55724.68 224.75 3129.20 4002.34 1.01e+00     2.20e-14   failed
19456 19456 19456   25080.47 587.29 54228.85 271.62 3156.49 4666.44 1.01e+00     1.08e-12   failed
20480 20480 20480   25919.63 662.81 54249.45 316.68 3148.56 5456.43 1.00e+00     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    348.00 6.17 85.29 25.18 668.59 3.21 1.03e+00     4.09e-15   failed
 2048  2048  2048   1900.85 9.04 36633.25 0.47 1927.09 8.91 1.03e+00     6.78e-14   failed
 3072  3072  3072   4149.86 13.97 52559.84 1.10 1977.03 29.33 1.02e+00     4.03e-14   failed
 4096  4096  4096   6799.89 20.21 58529.88 2.35 2326.32 59.08 1.02e+00     1.59e-13   failed
 5120  5120  5120   8404.37 31.94 60925.32 4.41 2057.51 130.47 1.01e+00     2.28e-13   failed
 6144  6144  6144   8100.03 57.27 63015.97 7.36 2322.12 199.76 1.01e+00     5.96e-14   failed
 7168  7168  7168   8758.66 84.10 63867.64 11.53 2291.88 321.39 1.01e+00     2.83e-14   failed
 8192  8192  8192   9565.81 114.94 64306.63 17.10 2429.46 452.57 1.01e+00     1.81e-14   failed
 9216  9216  9216   10063.35 155.57 64121.01 24.42 2372.87 659.76 1.01e+00     1.63e-13   failed
10240 10240 10240   10720.95 200.31 64771.10 33.15 2370.81 905.80 1.01e+00     1.09e-13   failed
11264 11264 11264   10950.05 261.03 61914.90 46.16 2503.69 1141.63 1.01e+00     3.14e-14   failed
12288 12288 12288   11624.09 319.24 60534.94 61.30 2241.47 1655.54 1.01e+00     1.50e-13   failed
13312 13312 13312   11583.71 407.30 58573.31 80.55 2232.15 2113.66 1.01e+00     7.95e-14   failed
14336 14336 14336   13139.14 448.48 56810.77 103.72 2273.55 2591.85 1.00e+00     3.33e-14   failed
15360 15360 15360   13188.91 549.53 55222.65 131.25 2256.22 3212.34 1.00e+00     6.26e-14   failed
16384 16384 16384   13019.96 675.59 56481.15 155.74 2237.73 3930.81 1.00e+00     1.96e-14   failed
17408 17408 17408   11824.26 892.28 55345.63 190.63 2309.29 4568.77 1.00e+00     4.09e-14   failed
18432 18432 18432   10721.68 1168.11 55190.85 226.92 2475.52 5059.18 1.00e+00     7.80e-14   failed
19456 19456 19456   10138.19 1452.88 53923.18 273.16 2233.47 6594.93 3.64e+13     1.08e-12   failed
20480 20480 20480   10629.13 1616.30 55419.11 310.00 2211.99 7766.70 1.03e+25     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    318.14 6.75 85.78 25.03 684.33 3.14 1.53e-04     4.09e-15   failed
 2048  2048  2048   1670.71 10.28 37181.42 0.46 1912.05 8.99 1.36e-04     6.78e-14   failed
 3072  3072  3072   3166.68 18.31 51864.87 1.12 1980.80 29.27 1.12e-04     4.03e-14   failed
 4096  4096  4096   4241.83 32.40 57842.74 2.38 2303.13 59.67 1.43e-04     1.59e-13   failed
 5120  5120  5120   5683.32 47.23 61077.35 4.40 2124.56 126.35 1.17e-04     2.28e-13   failed
 6144  6144  6144   6296.40 73.67 62818.61 7.38 2285.50 202.96 1.33e-04     5.96e-14   failed
 7168  7168  7168   6685.35 110.18 63701.71 11.56 2217.25 332.21 1.24e-04     2.83e-14   failed
 8192  8192  8192   6233.76 176.38 63252.63 17.38 2437.35 451.11 1.03e-04     1.81e-14   failed
 9216  9216  9216   6459.65 242.35 63363.04 24.71 2414.61 648.35 1.32e-04     1.63e-13   failed
10240 10240 10240   6827.99 314.51 63638.48 33.75 2392.68 897.52 9.45e-05     1.09e-13   failed
11264 11264 11264   6993.14 408.73 62343.12 45.85 2486.38 1149.58 1.00e-04     3.14e-14   failed
12288 12288 12288   7249.63 511.87 63525.73 58.41 2235.88 1659.68 9.11e-05     1.50e-13   failed
13312 13312 13312   7332.53 643.44 58351.03 80.86 2299.14 2052.08 1.06e-04     7.95e-14   failed
14336 14336 14336   8117.66 725.91 55897.26 105.42 2287.85 2575.65 9.38e-05     3.33e-14   failed
15360 15360 15360   8136.03 890.82 55134.92 131.45 2274.66 3186.31 1.12e-04     6.26e-14   failed
16384 16384 16384   7995.34 1100.15 55245.57 159.22 2249.24 3910.69 3.33e+28     1.96e-14   failed
17408 17408 17408   7418.25 1422.25 55442.70 190.30 2277.82 4631.88 1.48e+14     4.09e-14   failed
18432 18432 18432   6370.08 1966.08 53876.47 232.46 2513.71 4982.33 3.50e+14     7.80e-14   failed
19456 19456 19456   6140.34 2398.82 53873.43 273.41 2250.55 6544.90 1.36e+05     1.08e-12   failed
20480 20480 20480   6460.59 2659.18 53924.18 318.59 2213.55 7761.22 3.84e+16     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    290.75 7.39 85.59 25.09 685.43 3.13 1.23e-08     4.09e-15   failed
 2048  2048  2048   1188.83 14.45 37667.33 0.46 1925.34 8.92 1.36e-08     6.78e-14   failed
 3072  3072  3072   2714.89 21.36 52753.66 1.10 1978.51 29.31 1.02e-08     4.03e-14   failed
 4096  4096  4096   3696.00 37.19 58637.04 2.34 2291.56 59.98 1.20e-08     1.59e-13   failed
 5120  5120  5120   4765.75 56.33 60908.84 4.41 2056.72 130.52 1.46e-08     2.28e-13   failed
 6144  6144  6144   5213.10 88.98 63204.31 7.34 2279.29 203.51 1.30e-08     5.96e-14   failed
 7168  7168  7168   4822.83 152.73 62972.00 11.70 2296.03 320.81 8.78e-09     2.83e-14   failed
 8192  8192  8192   5190.71 211.82 61134.57 17.99 2421.68 454.03 1.17e-08     1.81e-14   failed
 9216  9216  9216   5283.55 296.30 62289.51 25.13 2419.56 647.03 1.18e-08     1.63e-13   failed
10240 10240 10240   5557.41 386.42 60871.38 35.28 2354.67 912.01 9.24e-09     1.09e-13   failed
11264 11264 11264   5711.15 500.48 60486.69 47.26 2505.86 1140.65 8.52e-09     3.14e-14   failed
12288 12288 12288   5902.96 628.64 60357.70 61.48 2203.74 1683.89 7.75e-09     1.50e-13   failed
13312 13312 13312   5991.41 787.46 56823.10 83.03 2284.55 2065.18 8.54e-09     7.95e-14   failed
14336 14336 14336   6541.52 900.82 57029.03 103.33 2254.19 2614.10 9.75e-09     3.33e-14   failed
15360 15360 15360   6553.22 1105.98 55209.72 131.28 2271.84 3190.26 8.40e-09     6.26e-14   failed
16384 16384 16384   6489.82 1355.37 54750.79 160.66 2235.68 3934.42 2.03e+24     1.96e-14   failed
17408 17408 17408   5974.47 1765.95 54048.43 195.21 2303.52 4580.21 9.06e+09     4.09e-14   failed
18432 18432 18432   5199.02 2408.94 54036.86 231.77 2528.93 4952.34 2.13e+10     7.80e-14   failed
19456 19456 19456   4928.81 2988.47 55111.90 267.27 2252.59 6538.96 7.69e+00     1.08e-12   failed
20480 20480 20480   5206.24 3299.86 54305.87 316.35 2226.66 7715.53 2.35e+12     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e30_ozimmu_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    370.00 5.80 87.32 24.59 856.20 2.51 1.06e+00     4.09e-15   failed
 2048  2048  2048   2282.76 7.53 36614.63 0.47 1935.32 8.88 1.03e+00     6.78e-14   failed
 3072  3072  3072   5288.44 10.96 52799.47 1.10 2113.74 27.43 1.03e+00     4.03e-14   failed
 4096  4096  4096   9556.39 14.38 58637.04 2.34 2180.78 63.02 1.02e+00     1.59e-13   failed
 5120  5120  5120   10701.45 25.08 60882.49 4.41 2295.67 116.93 1.02e+00     2.28e-13   failed
 6144  6144  6144   13414.38 34.58 63377.26 7.32 2319.54 199.98 1.01e+00     5.96e-14   failed
 7168  7168  7168   14851.15 49.60 63762.19 11.55 2393.71 307.72 1.01e+00     2.83e-14   failed
 8192  8192  8192   16168.59 68.00 64294.98 17.10 2442.79 450.11 1.01e+00     1.81e-14   failed
 9216  9216  9216   17356.66 90.20 64163.62 24.40 2610.37 599.73 1.01e+00     1.63e-13   failed
10240 10240 10240   18685.78 114.93 64982.32 33.05 2431.62 883.15 1.01e+00     1.09e-13   failed
11264 11264 11264   19747.68 144.74 64895.05 44.04 2444.16 1169.44 1.01e+00     3.14e-14   failed
12288 12288 12288   20958.29 177.06 60096.68 61.75 2199.03 1687.49 1.01e+00     1.50e-13   failed
13312 13312 13312   21633.77 218.09 58651.95 80.44 2310.13 2042.32 1.01e+00     7.95e-14   failed
14336 14336 14336   23519.33 250.55 57953.99 101.68 2266.23 2600.22 1.01e+00     3.33e-14   failed
15360 15360 15360   24209.47 299.38 57385.64 126.30 2286.37 3169.98 1.01e+00     6.26e-14   failed
16384 16384 16384   22869.33 384.62 56854.64 154.71 2240.94 3925.18 1.01e+00     1.96e-14   failed
17408 17408 17408   21141.97 499.04 54957.28 191.98 2309.55 4568.23 1.01e+00     4.09e-14   failed
18432 18432 18432   20676.94 605.71 54545.67 229.61 2526.70 4956.71 1.01e+00     7.80e-14   failed
19456 19456 19456   19834.54 742.62 54019.84 272.67 2259.82 6518.04 1.01e+00     1.08e-12   failed
20480 20480 20480   20410.00 841.74 53602.36 320.51 2232.52 7695.27 1.01e+00     8.54e-14   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     90.34 23.77 288.18 7.45 1172.20 1.83 1.04e+00     4.23e-15   failed
 2048  2048  2048   2556.14 6.72 34928.55 0.49 2385.70 7.20 1.03e+00     6.50e-15   failed
 3072  3072  3072   5834.94 9.94 52948.92 1.10 2750.69 21.08 1.02e+00     7.52e-15   failed
 4096  4096  4096   8484.98 16.20 58434.95 2.35 2979.25 46.13 1.01e+00     2.24e-14   failed
 5120  5120  5120   9498.78 28.26 61343.57 4.38 3020.30 88.88 1.01e+00     5.03e-13   failed
 6144  6144  6144   10565.74 43.90 62954.80 7.37 2989.38 155.17 1.01e+00     1.18e-14   failed
 7168  7168  7168   11177.21 65.90 63734.57 11.56 3013.80 244.41 1.01e+00     3.01e-13   failed
 8192  8192  8192   11166.17 98.47 64115.31 17.15 3037.91 361.93 1.01e+00     1.33e-14   failed
 9216  9216  9216   11485.22 136.31 63903.85 24.50 3122.16 501.42 1.01e+00     3.93e-14   failed
10240 10240 10240   11683.87 183.80 63176.50 33.99 3128.54 686.42 1.01e+00     1.64e-14   failed
11264 11264 11264   11885.46 240.49 61751.62 46.29 3091.68 924.51 1.01e+00     1.57e-14   failed
12288 12288 12288   11815.02 314.08 60691.44 61.14 3139.86 1181.85 1.01e+00     6.22e-14   failed
13312 13312 13312   11850.34 398.13 57919.62 81.46 3125.50 1509.52 1.01e+00     1.87e-14   failed
14336 14336 14336   11956.00 492.87 59264.71 99.43 3125.69 1885.25 1.01e+00     1.78e-14   failed
15360 15360 15360   11950.51 606.48 58614.61 123.65 3141.51 2307.10 1.01e+00     1.88e-14   failed
16384 16384 16384   11939.21 736.74 55867.40 157.45 3119.85 2819.40 1.01e+00     2.01e-14   failed
17408 17408 17408   11950.63 882.85 55161.63 191.27 3181.01 3316.74 1.01e+00     1.99e-14   failed
18432 18432 18432   12074.69 1037.22 54486.60 229.86 2661.07 4706.43 1.00e+00     2.15e-14   failed
19456 19456 19456   11743.73 1254.25 55266.36 266.52 3145.35 4682.98 1.00e+00     1.71e-12   failed
20480 20480 20480   11822.97 1453.09 54137.61 317.34 3162.73 5431.98 1.00e+00     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     89.11 24.10 282.86 7.59 1257.29 1.71 1.02e+00     4.23e-15   failed
 2048  2048  2048   2220.78 7.74 35778.35 0.48 2486.20 6.91 1.02e+00     6.50e-15   failed
 3072  3072  3072   4378.02 13.24 52662.27 1.10 2735.90 21.19 1.02e+00     7.52e-15   failed
 4096  4096  4096   5746.45 23.92 58064.14 2.37 2923.93 47.00 1.01e+00     2.24e-14   failed
 5120  5120  5120   6027.37 44.54 61007.85 4.40 2962.96 90.60 1.01e+00     5.03e-13   failed
 6144  6144  6144   6462.20 71.78 63128.43 7.35 3065.48 151.32 1.01e+00     1.18e-14   failed
 7168  7168  7168   6719.70 109.62 63476.59 11.60 3105.67 237.17 1.01e+00     3.01e-13   failed
 8192  8192  8192   6624.77 165.97 63825.15 17.23 3066.39 358.57 1.00e+00     1.33e-14   failed
 9216  9216  9216   6649.23 235.44 63530.40 24.64 3135.35 499.31 1.01e+00     3.93e-14   failed
10240 10240 10240   6544.79 328.12 64529.34 33.28 3164.21 678.68 1.00e+00     1.64e-14   failed
11264 11264 11264   6828.11 418.61 63785.68 44.81 3160.24 904.46 1.01e+00     1.57e-14   failed
12288 12288 12288   6881.85 539.22 63440.81 58.49 3164.13 1172.79 1.00e+00     6.22e-14   failed
13312 13312 13312   6555.39 719.72 58593.77 80.52 3171.60 1487.58 1.00e+00     1.87e-14   failed
14336 14336 14336   6812.12 865.03 57484.11 102.51 3180.23 1852.91 1.00e+00     1.78e-14   failed
15360 15360 15360   6801.15 1065.67 60591.37 119.62 3168.88 2287.17 1.00e+00     1.88e-14   failed
16384 16384 16384   6406.15 1373.07 56335.74 156.14 3152.17 2790.49 1.00e+00     2.01e-14   failed
17408 17408 17408   6635.00 1590.14 55841.56 188.94 3175.09 3322.92 1.00e+00     1.99e-14   failed
18432 18432 18432   6674.42 1876.44 56284.86 222.51 3163.87 3958.48 1.00e+00     2.15e-14   failed
19456 19456 19456   6530.81 2255.40 55248.12 266.61 3190.98 4616.01 1.00e+00     1.71e-12   failed
20480 20480 20480   6616.08 2596.68 54572.88 314.81 3167.95 5423.03 1.00e+00     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     88.68 24.21 280.64 7.65 1218.84 1.76 1.34e-03     4.23e-15   failed
 2048  2048  2048   1957.82 8.77 35132.91 0.49 2516.50 6.83 1.18e-03     6.50e-15   failed
 3072  3072  3072   3813.08 15.21 52810.94 1.10 2358.91 24.58 9.69e-04     7.52e-15   failed
 4096  4096  4096   4827.49 28.47 58684.80 2.34 2924.73 46.99 1.10e-03     2.24e-14   failed
 5120  5120  5120   4922.72 54.53 60882.49 4.41 3006.40 89.29 9.00e-04     5.03e-13   failed
 6144  6144  6144   5195.70 89.28 63134.57 7.35 3031.06 153.03 9.40e-04     1.18e-14   failed
 7168  7168  7168   5304.98 138.85 63395.84 11.62 3081.36 239.05 9.16e-04     3.01e-13   failed
 8192  8192  8192   5160.23 213.07 63850.77 17.22 3077.69 357.25 8.57e-04     1.33e-14   failed
 9216  9216  9216   5317.29 294.42 63649.26 24.60 3099.60 505.07 8.09e-04     3.93e-14   failed
10240 10240 10240   5394.97 398.05 64153.84 33.47 3100.76 692.57 9.10e-04     1.64e-14   failed
11264 11264 11264   5432.57 526.14 62484.79 45.74 3118.41 916.59 8.05e-04     1.57e-14   failed
12288 12288 12288   5438.67 682.31 60980.58 60.85 3114.22 1191.58 8.11e-04     6.22e-14   failed
13312 13312 13312   5128.01 920.05 58660.65 80.43 3141.95 1501.62 8.19e-04     1.87e-14   failed
14336 14336 14336   5247.36 1122.98 58663.64 100.45 3170.31 1858.71 6.77e-04     1.78e-14   failed
15360 15360 15360   5189.80 1396.54 56698.92 127.83 3145.63 2304.07 7.44e-04     1.88e-14   failed
16384 16384 16384   5189.66 1694.93 56966.22 154.41 3111.07 2827.35 7.36e-04     2.01e-14   failed
17408 17408 17408   5190.38 2032.72 55131.05 191.37 3148.55 3350.93 6.74e-04     1.99e-14   failed
18432 18432 18432   5098.70 2456.34 55629.14 225.14 3175.23 3944.32 6.65e-04     2.15e-14   failed
19456 19456 19456   5224.62 2819.27 55512.77 265.34 3157.68 4664.69 6.12e-04     1.71e-12   failed
20480 20480 20480   5314.41 3232.70 54412.29 315.74 3145.96 5460.92 6.05e-04     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_cuimma_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024     91.05 23.59 293.09 7.33 1255.71 1.71 1.07e+00     4.23e-15   failed
 2048  2048  2048   2867.62 5.99 35132.91 0.49 2479.10 6.93 1.04e+00     6.50e-15   failed
 3072  3072  3072   7780.73 7.45 53052.88 1.09 2566.37 22.59 1.03e+00     7.52e-15   failed
 4096  4096  4096   9464.14 14.52 58488.31 2.35 2988.31 45.99 1.02e+00     2.24e-14   failed
 5120  5120  5120   16569.05 16.20 61133.73 4.39 2964.34 90.55 1.02e+00     5.03e-13   failed
 6144  6144  6144   19540.55 23.74 62981.29 7.36 3069.64 151.11 1.02e+00     1.18e-14   failed
 7168  7168  7168   21526.25 34.22 63872.92 11.53 3053.93 241.19 1.01e+00     3.01e-13   failed
 8192  8192  8192   22282.98 49.34 64077.89 17.16 3088.71 355.98 1.01e+00     1.33e-14   failed
 9216  9216  9216   23387.24 66.94 63966.10 24.47 3122.41 501.38 1.01e+00     3.93e-14   failed
10240 10240 10240   23483.40 91.45 64494.69 33.30 3091.57 694.63 1.01e+00     1.64e-14   failed
11264 11264 11264   24565.56 116.35 64914.03 44.03 3141.65 909.81 1.01e+00     1.57e-14   failed
12288 12288 12288   25034.40 148.23 60890.64 60.94 3150.94 1177.70 1.01e+00     6.22e-14   failed
13312 13312 13312   24998.51 188.73 60024.13 78.60 3149.74 1497.91 1.01e+00     1.87e-14   failed
14336 14336 14336   25224.51 233.61 57289.71 102.86 3189.31 1847.64 1.01e+00     1.78e-14   failed
15360 15360 15360   25419.94 285.12 57488.96 126.07 3180.94 2278.49 1.01e+00     1.88e-14   failed
16384 16384 16384   25534.94 344.47 57611.69 152.68 3128.14 2811.92 1.01e+00     2.01e-14   failed
17408 17408 17408   25688.98 410.70 55666.86 189.53 3160.27 3338.51 1.01e+00     1.99e-14   failed
18432 18432 18432   25778.98 485.83 55369.68 226.19 3152.96 3972.19 1.01e+00     2.15e-14   failed
19456 19456 19456   25772.66 571.52 55043.55 267.60 3156.73 4666.09 1.01e+00     1.71e-12   failed
20480 20480 20480   25777.53 666.47 53856.56 318.99 3168.81 5421.54 1.01e+00     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s12_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    349.18 6.15 86.59 24.80 673.39 3.19 1.05e+00     4.08e-15   failed
 2048  2048  2048   1909.32 9.00 36173.49 0.47 1858.30 9.24 1.03e+00     5.83e-14   failed
 3072  3072  3072   4090.12 14.18 52753.66 1.10 1972.25 29.40 1.02e+00     7.81e-15   failed
 4096  4096  4096   6823.80 20.14 58387.60 2.35 2316.83 59.32 1.02e+00     2.78e-14   failed
 5120  5120  5120   8395.72 31.97 61107.19 4.39 2057.97 130.44 1.01e+00     5.03e-13   failed
 6144  6144  6144   8090.00 57.34 63048.64 7.36 2292.97 202.30 1.01e+00     3.37e-13   failed
 7168  7168  7168   8353.80 88.17 63625.62 11.58 2290.72 321.55 1.01e+00     3.01e-13   failed
 8192  8192  8192   9557.56 115.04 64332.65 17.09 2398.16 458.48 1.01e+00     2.60e-14   failed
 9216  9216  9216   10065.55 155.53 64350.38 24.33 2423.50 645.97 1.01e+00     4.19e-14   failed
10240 10240 10240   10700.56 200.69 63557.65 33.79 2375.66 903.95 1.01e+00     4.39e-14   failed
11264 11264 11264   10973.54 260.47 61980.84 46.12 2504.47 1141.28 1.01e+00     3.45e-14   failed
12288 12288 12288   11594.38 320.06 60975.57 60.86 2181.09 1701.38 1.01e+00     6.22e-14   failed
13312 13312 13312   11757.28 401.29 59105.32 79.82 2256.02 2091.31 1.01e+00     1.87e-14   failed
14336 14336 14336   13068.34 450.91 57780.03 101.98 2245.58 2624.14 1.01e+00     3.39e-14   failed
15360 15360 15360   13162.09 550.65 55793.68 129.90 2223.19 3260.07 1.01e+00     8.55e-14   failed
16384 16384 16384   12672.77 694.09 56814.98 154.82 2228.70 3946.73 1.01e+00     2.05e-14   failed
17408 17408 17408   11704.37 901.42 56243.98 187.59 2293.44 4600.33 1.01e+00     2.13e-13   failed
18432 18432 18432   10538.59 1188.41 54699.82 228.96 2503.04 5003.57 1.01e+00     1.39e-13   failed
19456 19456 19456   10178.58 1447.12 54151.51 272.01 2222.35 6627.93 3.14e+18     1.71e-12   failed
20480 20480 20480   10631.50 1615.94 54286.28 316.47 2233.43 7692.15 3.32e+34     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s16_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    318.91 6.73 88.12 24.37 684.13 3.14 1.04e+00     4.08e-15   failed
 2048  2048  2048   1590.75 10.80 36466.39 0.47 1927.03 8.92 1.03e+00     5.83e-14   failed
 3072  3072  3072   3169.65 18.29 52042.45 1.11 1982.22 29.25 1.02e+00     7.81e-15   failed
 4096  4096  4096   4240.90 32.41 58240.12 2.36 2327.07 59.06 1.01e+00     2.78e-14   failed
 5120  5120  5120   5686.45 47.21 60938.51 4.41 2120.51 126.59 1.01e+00     5.03e-13   failed
 6144  6144  6144   6318.71 73.41 63298.90 7.33 2322.83 199.69 1.01e+00     3.37e-13   failed
 7168  7168  7168   6647.05 110.81 63581.10 11.58 2213.26 332.81 1.01e+00     3.01e-13   failed
 8192  8192  8192   6236.64 176.30 64306.63 17.10 2435.45 451.46 1.01e+00     2.60e-14   failed
 9216  9216  9216   6454.70 242.54 64276.68 24.36 2416.27 647.91 1.01e+00     4.19e-14   failed
10240 10240 10240   6833.90 314.24 64739.91 33.17 2396.04 896.27 1.01e+00     4.39e-14   failed
11264 11264 11264   6990.17 408.90 64828.73 44.09 2525.80 1131.64 1.01e+00     3.45e-14   failed
12288 12288 12288   7276.24 510.00 61255.38 60.58 2211.61 1677.89 1.01e+00     6.22e-14   failed
13312 13312 13312   7344.11 642.42 59103.91 79.83 2303.19 2048.47 1.01e+00     1.87e-14   failed
14336 14336 14336   8138.11 724.09 57438.16 102.59 2297.04 2565.35 1.01e+00     3.39e-14   failed
15360 15360 15360   8155.79 888.66 56666.90 127.90 2251.08 3219.68 1.00e+00     8.55e-14   failed
16384 16384 16384   8068.83 1090.13 56646.62 155.28 2222.47 3957.81 2.84e+38     2.05e-14   failed
17408 17408 17408   7114.73 1482.92 55584.35 189.81 2310.60 4566.17 1.03e+20     2.13e-13   failed
18432 18432 18432   6397.10 1957.78 55162.91 227.04 2524.97 4960.12 1.04e+22     1.39e-13   failed
19456 19456 19456   6101.62 2414.05 55148.84 267.09 2244.33 6563.03 1.17e+10     1.71e-12   failed
20480 20480 20480   6409.10 2680.55 54150.39 317.26 2262.80 7592.32 1.24e+26     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s18_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    295.55 7.27 86.78 24.75 660.35 3.25 1.02e+00     4.08e-15   failed
 2048  2048  2048   1507.13 11.40 37845.38 0.45 1918.06 8.96 1.02e+00     5.83e-14   failed
 3072  3072  3072   2819.45 20.57 52707.93 1.10 1987.04 29.18 1.02e+00     7.81e-15   failed
 4096  4096  4096   3727.86 36.87 58140.27 2.36 2319.10 59.26 1.01e+00     2.78e-14   failed
 5120  5120  5120   4783.49 56.12 60856.16 4.41 2112.45 127.07 1.01e+00     5.03e-13   failed
 6144  6144  6144   5213.87 88.97 63366.94 7.32 2285.78 202.93 1.01e+00     3.37e-13   failed
 7168  7168  7168   4848.74 151.91 63701.71 11.56 2288.39 321.88 1.01e+00     3.01e-13   failed
 8192  8192  8192   5201.42 211.39 64159.91 17.14 2412.92 455.68 1.01e+00     2.60e-14   failed
 9216  9216  9216   5291.78 295.84 63656.66 24.59 2350.51 666.03 1.01e+00     4.19e-14   failed
10240 10240 10240   5585.32 384.49 64324.73 33.39 2352.43 912.88 1.01e+00     4.39e-14   failed
11264 11264 11264   5718.84 499.80 64315.05 44.44 2519.23 1134.59 1.01e+00     3.45e-14   failed
12288 12288 12288   5948.73 623.81 59984.82 61.86 2174.78 1706.31 1.01e+00     6.22e-14   failed
13312 13312 13312   5986.59 788.10 63263.68 74.58 2229.99 2115.72 1.00e+00     1.87e-14   failed
14336 14336 14336   6679.10 882.26 56198.48 104.86 2210.73 2665.50 1.00e+00     3.39e-14   failed
15360 15360 15360   6672.75 1086.17 56811.67 127.58 2220.63 3263.83 1.00e+00     8.55e-14   failed
16384 16384 16384   6506.50 1351.89 54644.63 160.97 2200.68 3996.99 1.74e+34     2.05e-14   failed
17408 17408 17408   5895.01 1789.75 56099.31 188.07 2258.06 4672.41 6.28e+15     2.13e-13   failed
18432 18432 18432   5152.04 2430.90 55651.65 225.04 2529.15 4951.91 6.33e+17     1.39e-13   failed
19456 19456 19456   4915.28 2996.69 54120.11 272.16 2223.91 6623.30 7.13e+05     1.71e-12   failed
20480 20480 20480   5197.46 3305.44 54323.56 316.25 2203.30 7797.33 7.56e+21     2.47e-13   failed


==> data/GPU_raw_data/GH200/dgemm_imma_badly_scaled/dgemm_sq_badly_scaled_Dcond_1e40_ozimmu_s8_gh200.txt <==
   M     N     K   MAGMA_gflops MAGMA_ms  cuBLAS_gflops cuBLAS_ms   CPU_gflops CPU_ms  MAGMA_error  cuBLAS_error
 1024  1024  1024    375.05 5.73 88.33 24.31 696.13 3.08 1.07e+00     4.08e-15   failed
 2048  2048  2048   2207.38 7.78 37354.90 0.46 1897.05 9.06 1.04e+00     5.83e-14   failed
 3072  3072  3072   5339.06 10.86 52277.38 1.11 1918.54 30.22 1.03e+00     7.81e-15   failed
 4096  4096  4096   9532.53 14.42 58040.75 2.37 2287.30 60.09 1.02e+00     2.78e-14   failed
 5120  5120  5120   10716.43 25.05 60908.84 4.41 2118.03 126.74 1.02e+00     5.03e-13   failed
 6144  6144  6144   15839.28 29.29 62989.45 7.36 2316.21 200.26 1.02e+00     3.37e-13   failed
 7168  7168  7168   14834.67 49.65 63608.59 11.58 2207.56 333.66 1.02e+00     3.01e-13   failed
 8192  8192  8192   16224.16 67.77 64182.23 17.13 2383.91 461.22 1.01e+00     2.60e-14   failed
 9216  9216  9216   16518.41 94.77 64173.65 24.39 2410.79 649.38 1.01e+00     4.19e-14   failed
10240 10240 10240   18626.50 115.29 64751.55 33.16 2437.21 881.12 1.01e+00     4.39e-14   failed
11264 11264 11264   19727.25 144.89 62787.83 45.52 2441.60 1170.67 1.01e+00     3.45e-14   failed
12288 12288 12288   20992.43 176.77 65048.88 57.05 2214.55 1675.67 1.01e+00     6.22e-14   failed
13312 13312 13312   21665.77 217.76 58530.34 80.61 2309.44 2042.93 1.01e+00     1.87e-14   failed
14336 14336 14336   22921.72 257.08 61262.23 96.19 2300.73 2561.23 1.01e+00     3.39e-14   failed
15360 15360 15360   24089.01 300.87 56379.56 128.55 2295.44 3157.46 1.01e+00     8.55e-14   failed
16384 16384 16384   23035.28 381.85 57585.34 152.75 2258.60 3894.49 1.01e+00     2.05e-14   failed
17408 17408 17408   21990.56 479.78 55438.61 190.31 2311.29 4564.80 1.01e+00     2.13e-13   failed
18432 18432 18432   20574.50 608.72 55538.33 225.50 2496.64 5016.39 1.01e+00     1.39e-13   failed
19456 19456 19456   19795.74 744.08 53961.66 272.96 2269.41 6490.48 1.01e+00     1.71e-12   failed
20480 20480 20480   20756.15 827.70 53353.98 322.00 2252.15 7628.21 1.01e+00     2.47e-13   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_cuimma_s3_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1686           ---         2.74e-07    9.44e-07   failed
 2048      ---              1.3940           ---         3.32e-07    1.34e-06   failed
 3072      ---              1.8069           ---         5.17e-07    1.96e-06   failed
 4096      ---              2.4158           ---         5.85e-07    2.27e-06   failed
 5120      ---              3.0890           ---         6.37e-07    2.59e-06   failed
 6144      ---              3.8751           ---         6.14e-07    2.93e-06   failed
 7168      ---              4.7990           ---         7.45e-07    3.13e-06   failed
 8192      ---              5.8865           ---         7.81e-07    3.42e-06   failed
 9216      ---              6.9831           ---         8.49e-07    3.61e-06   failed
10240      ---              8.3133           ---         9.41e-07    3.86e-06   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_cuimma_s6_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1626           ---         2.62e-14    9.02e-14   failed
 2048      ---              1.3985           ---         3.11e-14    1.26e-13   failed
 3072      ---              1.8169           ---         4.91e-14    1.86e-13   failed
 4096      ---              2.3921           ---         5.46e-14    2.12e-13   failed
 5120      ---              3.0724           ---         6.05e-14    2.45e-13   failed
 6144      ---              3.8990           ---         5.75e-14    2.74e-13   failed
 7168      ---              4.8383           ---         7.08e-14    2.98e-13   failed
 8192      ---              5.9644           ---         7.41e-14    3.24e-13   failed
 9216      ---              7.0440           ---         8.13e-14    3.46e-13   failed
10240      ---             17.1862           ---         8.84e-14    3.62e-13   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_cuimma_s7_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1605           ---         1.14e-16    3.92e-16   ok
 2048      ---              1.3992           ---         1.34e-16    5.40e-16   ok
 3072      ---              1.8159           ---         2.09e-16    7.94e-16   ok
 4096      ---              2.4028           ---         2.34e-16    9.06e-16   ok
 5120      ---              3.0732           ---         2.68e-16    1.08e-15   ok
 6144      ---              3.9040           ---         2.49e-16    1.19e-15   ok
 7168      ---              4.8424           ---         3.06e-16    1.28e-15   ok
 8192      ---              5.9528           ---         3.14e-16    1.37e-15   ok
 9216      ---              7.0708           ---         3.48e-16    1.48e-15   ok
10240      ---              8.4417           ---         3.80e-16    1.56e-15   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_cuimma_s8_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1583           ---         2.13e-17    3.68e-17   ok
 2048      ---              1.3979           ---         1.98e-17    3.79e-17   ok
 3072      ---              1.8246           ---         2.09e-17    3.09e-17   ok
 4096      ---              2.4243           ---         2.21e-17    2.99e-17   ok
 5120      ---              3.0797           ---         2.09e-17    3.73e-17   ok
 6144      ---              3.9131           ---         1.83e-17    3.22e-17   ok
 7168      ---              4.8724           ---         1.86e-17    3.19e-17   ok
 8192      ---              6.0016           ---         2.21e-17    2.58e-17   ok
 9216      ---              7.1396           ---         2.21e-17    2.93e-17   ok
10240      ---              8.5259           ---         2.18e-17    3.04e-17   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_ozimmu_s3_gh200.txt <==
       N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1522           ---         6.16e-07    2.12e-06   failed
 2048      ---              0.3156           ---         7.07e-07    2.86e-06   failed
 3072      ---              0.6334           ---         1.04e-06    3.96e-06   failed
 4096      ---              1.1350           ---         1.16e-06    4.50e-06   failed
 5120      ---              2.1148           ---         1.26e-06    5.11e-06   failed
 6144      ---              2.8345           ---         1.19e-06    5.68e-06   failed
 7168      ---              4.0235           ---         1.41e-06    5.92e-06   failed
 8192      ---              5.5135           ---         1.51e-06    6.62e-06   failed
 9216      ---              7.5259           ---         1.65e-06    7.01e-06   failed
10240      ---              8.8292           ---         1.77e-06    7.25e-06   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_ozimmu_s6_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1544           ---         4.75e-13    1.63e-12   failed
 2048      ---              0.3222           ---         5.60e-13    2.26e-12   failed
 3072      ---              0.6530           ---         7.83e-13    2.98e-12   failed
 4096      ---              1.1798           ---         8.80e-13    3.41e-12   failed
 5120      ---              2.2137           ---         9.46e-13    3.84e-12   failed
 6144      ---              3.0494           ---         9.00e-13    4.29e-12   failed
 7168      ---              4.3635           ---         1.08e-12    4.55e-12   failed
 8192      ---              5.9959           ---         1.14e-12    5.00e-12   failed
 9216      ---              7.6938           ---         1.24e-12    5.26e-12   failed
10240      ---              9.7659           ---         1.34e-12    5.50e-12   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_ozimmu_s7_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1565           ---         3.94e-15    1.36e-14   failed
 2048      ---              0.3286           ---         4.65e-15    1.88e-14   failed
 3072      ---              0.6457           ---         6.71e-15    2.55e-14   failed
 4096      ---              1.2197           ---         7.48e-15    2.90e-14   failed
 5120      ---              2.2713           ---         8.17e-15    3.32e-14   failed
 6144      ---              3.4828           ---         7.73e-15    3.68e-14   failed
 7168      ---              6.3084           ---         9.17e-15    3.86e-14   failed
 8192      ---              6.2193           ---         9.70e-15    4.24e-14   failed
 9216      ---              8.0105           ---         1.06e-14    4.52e-14   failed
10240      ---             10.1913           ---         1.18e-14    4.83e-14   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e10_ozimmu_s8_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1577           ---         4.06e-17    1.21e-16   ok
 2048      ---              0.3414           ---         4.42e-17    1.61e-16   ok
 3072      ---              0.6747           ---         5.88e-17    2.15e-16   ok
 4096      ---              1.2608           ---         6.54e-17    2.49e-16   ok
 5120      ---              2.3403           ---         6.95e-17    2.78e-16   ok
 6144      ---              3.5963           ---         6.64e-17    3.11e-16   ok
 7168      ---              4.7066           ---         7.98e-17    3.31e-16   ok
 8192      ---              6.4878           ---         8.27e-17    3.58e-16   ok
 9216      ---              8.4053           ---         9.09e-17    3.84e-16   ok
10240      ---             10.7004           ---         9.96e-17    4.03e-16   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_cuimma_s3_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1613           ---         2.78e-07    9.56e-07   failed
 2048      ---              1.3980           ---         3.27e-07    1.32e-06   failed
 3072      ---              1.8194           ---         5.12e-07    1.95e-06   failed
 4096      ---              2.3917           ---         5.95e-07    2.30e-06   failed
 5120      ---              3.0638           ---         6.39e-07    2.59e-06   failed
 6144      ---              3.8818           ---         5.91e-07    2.82e-06   failed
 7168      ---              4.8365           ---         7.49e-07    3.15e-06   failed
 8192      ---             13.7825           ---         7.66e-07    3.35e-06   failed
 9216      ---              6.9988           ---         8.55e-07    3.64e-06   failed
10240      ---             17.9155           ---         9.35e-07    3.83e-06   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_cuimma_s6_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1677           ---         2.71e-14    9.32e-14   failed
 2048      ---              1.3899           ---         3.05e-14    1.23e-13   failed
 3072      ---              1.8234           ---         4.84e-14    1.84e-13   failed
 4096      ---              2.3903           ---         5.61e-14    2.17e-13   failed
 5120      ---              3.0711           ---         6.05e-14    2.46e-13   failed
 6144      ---              3.9060           ---         5.72e-14    2.73e-13   failed
 7168      ---              4.8455           ---         7.02e-14    2.95e-13   failed
 8192      ---              5.9256           ---         7.28e-14    3.19e-13   failed
 9216      ---              7.0589           ---         8.23e-14    3.50e-13   failed
10240      ---              8.4386           ---         9.01e-14    3.69e-13   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_cuimma_s7_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1760           ---         1.16e-16    3.97e-16   ok
 2048      ---              1.4056           ---         1.33e-16    5.35e-16   ok
 3072      ---              2.3079           ---         2.08e-16    7.88e-16   ok
 4096      ---              5.4002           ---         2.40e-16    9.28e-16   ok
 5120      ---             16.1726           ---         2.61e-16    1.06e-15   ok
 6144      ---             18.6292           ---         2.43e-16    1.16e-15   ok
 7168      ---             21.8055           ---         3.03e-16    1.27e-15   ok
 8192      ---             26.2615           ---         3.13e-16    1.37e-15   ok
 9216      ---             14.8543           ---         3.52e-16    1.50e-15   ok
10240      ---             17.4051           ---         3.86e-16    1.58e-15   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_cuimma_s8_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              1.1691           ---         2.16e-17    3.79e-17   ok
 2048      ---              1.4002           ---         1.71e-17    3.13e-17   ok
 3072      ---              1.8309           ---         2.24e-17    3.01e-17   ok
 4096      ---              2.4110           ---         2.38e-17    3.22e-17   ok
 5120      ---              3.0834           ---         2.23e-17    3.33e-17   ok
 6144      ---              3.9249           ---         1.74e-17    2.83e-17   ok
 7168      ---              4.8927           ---         2.53e-17    2.79e-17   ok
 8192      ---              6.0143           ---         2.00e-17    3.12e-17   ok
 9216      ---             35.2286           ---         2.16e-17    2.51e-17   ok
10240      ---             17.2810           ---         1.91e-17    2.72e-17   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_ozimmu_s3_gh200.txt <==
   N   CPU Time (sec)   GPU Time (sec)   |S-S_magma|   |A-USU^H|   |I-U^H U|
 1024      ---              0.1485           ---         6.19e-07    2.13e-06   failed
 2048      ---              0.3136           ---         7.27e-07    2.94e-06   failed
 3072      ---              0.6343           ---         1.03e-06    3.92e-06   failed
 4096      ---              1.1363           ---         1.15e-06    4.46e-06   failed
 5120      ---              2.1084           ---         1.26e-06    5.09e-06   failed
 6144      ---              2.8351           ---         1.19e-06    5.69e-06   failed
 7168      ---              4.0243           ---         1.43e-06    6.00e-06   failed
 8192      ---              5.5115           ---         1.46e-06    6.40e-06   failed
 9216      ---              6.9955           ---         1.63e-06    6.96e-06   failed
10240      ---              8.8123           ---         1.79e-06    7.34e-06   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_ozimmu_s6_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1573           ---         4.73e-13    1.63e-12   failed
 2048      ---              0.3345           ---         5.38e-13    2.17e-12   failed
 3072      ---              0.6430           ---         7.74e-13    2.94e-12   failed
 4096      ---              1.1766           ---         8.76e-13    3.39e-12   failed
 5120      ---              2.2133           ---         9.64e-13    3.91e-12   failed
 6144      ---              3.0472           ---         8.90e-13    4.25e-12   failed
 7168      ---              4.3551           ---         1.10e-12    4.62e-12   failed
 8192      ---              6.0131           ---         1.12e-12    4.88e-12   failed
 9216      ---              7.7078           ---         1.23e-12    5.23e-12   failed
10240      ---              9.7543           ---         1.35e-12    5.52e-12   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_ozimmu_s7_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1884           ---         4.02e-15    1.38e-14   failed
 2048      ---              0.3344           ---         4.66e-15    1.88e-14   failed
 3072      ---              0.6738           ---         6.79e-15    2.58e-14   failed
 4096      ---              1.2164           ---         7.50e-15    2.91e-14   failed
 5120      ---              2.2720           ---         8.21e-15    3.33e-14   failed
 6144      ---              3.4916           ---         7.62e-15    3.64e-14   failed
 7168      ---              4.5183           ---         9.36e-15    3.94e-14   failed
 8192      ---              9.6604           ---         9.56e-15    4.18e-14   failed
 9216      ---              8.2724           ---         1.05e-14    4.48e-14   failed
10240      ---             10.4417           ---         1.15e-14    4.73e-14   failed


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_poev_cluster1_1e5_ozimmu_s8_gh200.txt <==
   N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.1595           ---         4.26e-17    1.23e-16   ok
 2048      ---              0.3379           ---         4.16e-17    1.62e-16   ok
 3072      ---              0.6908           ---         5.79e-17    2.14e-16   ok
 4096      ---              1.2602           ---         6.41e-17    2.44e-16   ok
 5120      ---              2.3449           ---         6.98e-17    2.78e-16   ok
 6144      ---              4.6005           ---         6.54e-17    3.07e-16   ok
 7168      ---              4.6822           ---         7.94e-17    3.32e-16   ok
 8192      ---              6.4986           ---         8.13e-17    3.52e-16   ok
 9216      ---              8.3899           ---         9.06e-17    3.81e-16   ok
10240      ---             10.6823           ---         9.97e-17    4.05e-16   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_ref_poev_cluster1_1e10.txt <==
     N   CPU_Time_(sec)   GPU_Time_(sec)   |S-S_magma|   |A-USU^H|   |I-U^H_U|
 1024      ---              0.0768           ---         2.22e-17    5.40e-17   ok
 2048      ---              0.1563           ---         1.91e-17    4.47e-17   ok
 3072      ---              0.4514           ---         2.00e-17    3.34e-17   ok
 4096      ---              0.8882           ---         2.24e-17    4.72e-17   ok
 5120      ---              1.3974           ---         2.16e-17    4.05e-17   ok
 6144      ---              2.0498           ---         1.81e-17    4.12e-17   ok
 7168      ---              2.7931           ---         2.18e-17    4.45e-17   ok
 8192      ---              3.7159           ---         2.30e-17    4.49e-17   ok
 9216      ---              4.5965           ---         2.21e-17    3.13e-17   ok
10240      ---              5.7358           ---         2.03e-17    3.83e-17   ok


==> data/GPU_raw_data/GH200/dsyevd_imma/dsyevd_ref_poev_cluster1_1e5.txt <==
#% MAGMA 2.8.0 svn 32-bit magma_int_t, 64-bit pointer.
#% Compiled with CUDA support for 9.0
#% CUDA runtime 12020, driver 12040. OpenMP threads 72.
#% device 0: NVIDIA GH200 480GB, 1980.0 MHz clock, 97152.0 MiB memory, capability 9.0
#% Wed Oct 23 12:35:42 2024
#% Usage: ./testing_dsyevd_gpu [options] [-h|--help]
#
#% jobz = Vectors needed, uplo = Lower, version = 1 (dsyevd_gpu)
#%   N   CPU Time (sec)   GPU Time (sec)   |S-S_magma|   |A-USU^H|   |I-U^H U|
#%============================================================================
 1024      ---              0.0824           ---         2.49e-17    5.07e-17   ok
 2048      ---              0.1643           ---         1.80e-17    4.27e-17   ok
 3072      ---              0.4521           ---         2.47e-17    4.14e-17   ok
 4096      ---              0.8777           ---         2.33e-17    4.44e-17   ok
 5120      ---              1.3950           ---         2.25e-17    4.22e-17   ok
 6144      ---              2.0590           ---         1.71e-17    4.14e-17   ok
 7168      ---              2.8203           ---         2.39e-17    4.98e-17   ok
 8192      ---              3.7185           ---         2.22e-17    4.82e-17   ok
 9216      ---              4.6219           ---         2.17e-17    3.08e-17   ok
10240      ---              5.7270           ---         2.05e-17    3.55e-17   ok


==> data/fwd_err_binary64.dat <==
t s magnitude
  0   1 -16.26069039806847627005
  1   1 -17.28575303224036474603
  2   1 -16.41255991262545776976
  3   1 -16.54257595811457548507
  4   1 -16.06599481481420710338
  5   1 -16.28385570876356780445
  6   1 -16.45947316457844422644
  7   1 -16.56791690318388887704
  8   1 -16.88972323889215587656
  9   1 -16.44570665003482545785
 10   1 -16.32992782183553259756
 11   1 -16.02341952871855923490
 12   1 -16.53395524704417951511
 13   1 -16.42086814753096746244
 14   1 -16.51102489359215752529
 15   1 -16.25477843417377954438
 16   1 -16.78005351891739849179
 17   1 -16.43558021198069241109
 18   1 -16.29061478816972652339
 19   1 -16.33443275374085956742
 20   1 -16.74393156556265793711
 21   1 -16.67001380377935504384
 22   1 -16.59949173762317187197
 23   1 -16.69202007942191556822
 24   1 -16.76546665362791088683
 25   1 -16.33153343417022895778
 26   1 -16.22457427354964920596
 27   1 -16.98107578692805574860
 28   1 -16.20256033903065784330
 29   1 -16.00073147016859209657
 30   1 -16.26965643389892335335
 31   1 -16.55113297289191010009
 32   1 -16.21046437584962163214
 33   1 -16.65360575507038731757
 34   1 -16.21205854116618638727
 35   1 -16.28926260853738838819
 36   1 -16.22955976751044460116
 37   1 -16.43301455974160418805
 38   1 -16.10074659953029652115
 39   1 -16.61958844356882636362
 40   1 -16.24835332225838513409
 41   1 -16.40017520853550792026
 42   1 -16.04386593329337884484
 43   1 -16.23831397659835573677
 44   1 -16.88477214010438842706
 45   1 -16.52593928489380203928
 46   1 -16.56334900122550379820
 47   1 -16.33343712568579420008
 48   1 -17.01753086062565145653
 49   1 -16.50480220066620162811
 50   1 -16.79342495488182152030
 51   1 -17.18619802126184836766
 52   1 -17.75859722870136891970
 53   1 -16.56092082513799113030
 54   1 -16.62440132538196024825
 55   1 -16.43094082787996157435
 56   1 -16.46585143538476714298
 57   1 -16.63523527035253835038
 58   1 -16.58314368557050499930
 59   1 -16.32954974911821466321
 60   1 -16.54511384690365360939
 61   1 -17.35869498283715728348
 62   1 -16.87369476892931530188
 63   1 -16.09961954020679897326
 64   1 -18.16457026072600200450
 65   1 -16.30953872503872403854
 66   1 -16.85819848057519010354
 67   1 -16.08461278159620988504
 68   1 -16.43307235725235670998
 69   1 -16.45154602949156341651
 70   1 -16.20238135180195371277
 71   1 -18.39508753171428878659
 72   1 -17.61016755710879877483
 73   1 -16.13033025459430547244
 74   1 -16.38396318168485876754
 75   1 -16.14353761330861303236
 76   1 -16.24252270031486489188
 77   1 -16.24398862618014405257
 78   1 -16.43278493705970433325
 79   1 -17.10612130186831691958
 80   1 -16.34749454667387169593
 81   1 -16.44461764278078774737
 82   1 -16.00449725400037692680
 83   1 -16.76409409897046387528
 84   1 -16.09967259950352413966
 85   1 -16.52511584061054250583
 86   1 -16.28949328804504759205
 87   1 -16.64334977414576499655
 88   1 -16.21284961967759485901
 89   1 -17.46202768622011447519
 90   1 -16.06469479029660973879
 91   1 -16.84143184808057114310
 92   1 -16.48665564868222688233
 93   1 -17.33356742289274521340
 94   1 -16.80284356191267036706
 95   1 -16.45647147032743262685
 96   1 -16.24168557648839339436
 97   1 -17.58188282945079450315
 98   1 -16.13943321213979587014
 99   1 -16.23684272269739281569
100   1 -17.02107976665549671225


==> data/fwd_err_gemmi_ooy.dat <==
t s magnitude
  0   1 -1.82279412104492699598
  1   1 -2.14572520284493606368
  2   1 -1.40367866838118371398
  3   1 -1.07883529828960078589
  4   1 -1.18684361519877068503
  5   1 -0.85997140529915871987
  6   1 -0.77639133320094089186
  7   1 0.00000000000000000000
  8   1 0.00000000000000000000
  9   1 0.00000000000000000000
 10   1 0.00000000000000000000
 11   1 0.00000000000000000000
 12   1 0.00000000000000000000
 13   1 0.00000000000000000000
 14   1 0.00000000000000000000
 15   1 0.00000000000000000000
 16   1 0.00000000000000000000
 17   1 0.00000000000000000000
 18   1 0.00000000000000000000
 19   1 0.00000000000000000000
 20   1 0.00000000000000000000
 21   1 0.00000000000000000000
 22   1 0.00000000000000000000
 23   1 0.00000000000000000000
 24   1 0.00000000000000000000
 25   1 0.00000000000000000000
 26   1 0.00000000000000000000
 27   1 0.00000000000000000000
 28   1 0.00000000000000000000
 29   1 0.00000000000000000000
 30   1 0.00000000000000000000
 31   1 0.00000000000000000000
 32   1 0.00000000000000000000
 33   1 0.00000000000000000000
 34   1 0.00000000000000000000
 35   1 0.00000000000000000000
 36   1 0.00000000000000000000
 37   1 0.00000000000000000000
 38   1 0.00000000000000000000
 39   1 0.00000000000000000000
 40   1 0.00000000000000000000
 41   1 0.00000000000000000000
 42   1 0.00000000000000000000
 43   1 0.00000000000000000000
 44   1 0.00000000000000000000
 45   1 0.00000000000000000000
 46   1 0.00000000000000000000
 47   1 0.00000000000000000000
 48   1 0.00000000000000000000
 49   1 0.00000000000000000000
 50   1 0.00000000000000000000
 51   1 0.00000000000000000000
 52   1 0.00000000000000000000
 53   1 0.00000000000000000000
 54   1 0.00000000000000000000
 55   1 0.00000000000000000000
 56   1 0.00000000000000000000
 57   1 0.00000000000000000000
 58   1 0.00000000000000000000
 59   1 0.00000000000000000000
 60   1 0.00000000000000000000
 61   1 0.00000000000000000000
 62   1 0.00000000000000000000
 63   1 0.00000000000000000000
 64   1 0.00000000000000000000
 65   1 0.00000000000000000000
 66   1 0.00000000000000000000
 67   1 0.00000000000000000000
 68   1 0.00000000000000000000
 69   1 0.00000000000000000000
 70   1 0.00000000000000000000
 71   1 0.00000000000000000000
 72   1 0.00000000000000000000
 73   1 0.00000000000000000000
 74   1 0.00000000000000000000
 75   1 0.00000000000000000000
 76   1 0.00000000000000000000
 77   1 0.00000000000000000000
 78   1 0.00000000000000000000
 79   1 0.00000000000000000000
 80   1 0.00000000000000000000
 81   1 0.00000000000000000000
 82   1 0.00000000000000000000
 83   1 0.00000000000000000000
 84   1 0.00000000000000000000
 85   1 0.00000000000000000000
 86   1 0.00000000000000000000
 87   1 0.00000000000000000000
 88   1 0.00000000000000000000
 89   1 0.00000000000000000000
 90   1 0.00000000000000000000
 91   1 0.00000000000000000000
 92   1 0.00000000000000000000
 93   1 0.00000000000000000000
 94   1 0.00000000000000000000
 95   1 0.00000000000000000000
 96   1 0.00000000000000000000
 97   1 0.00000000000000000000
 98   1 0.00000000000000000000
 99   1 0.00000000000000000000
100   1 0.00000000000000000000
  0   2 -4.18451639690243126779
  1   2 -3.87533940538538645981
  2   2 -3.42768465448954140484
  3   2 -2.95785891422440805343
  4   2 -2.98052247347197774019
  5   2 -2.78932150022920444243
  6   2 -2.41572494758855249586
  7   2 -1.84592329803720534009
  8   2 -1.86322290062546791489
  9   2 -1.49908919343439528404
 10   2 -1.12137907107310308419
 11   2 -0.95984937117750790403
 12   2 -0.86925594218670521052
 13   2 -0.60673664966516149821
 14   2 0.00000000000000000000
 15   2 0.00000000000000000000
 16   2 0.00000000000000000000
 17   2 0.00000000000000000000
 18   2 0.00000000000000000000
 19   2 0.00000000000000000000
 20   2 0.00000000000000000000
 21   2 0.00000000000000000000
 22   2 0.00000000000000000000
 23   2 0.00000000000000000000
 24   2 0.00000000000000000000
 25   2 0.00000000000000000000
 26   2 0.00000000000000000000
 27   2 0.00000000000000000000
 28   2 0.00000000000000000000
 29   2 0.00000000000000000000
 30   2 0.00000000000000000000
 31   2 0.00000000000000000000
 32   2 0.00000000000000000000
 33   2 0.00000000000000000000
 34   2 0.00000000000000000000
 35   2 0.00000000000000000000
 36   2 0.00000000000000000000
 37   2 0.00000000000000000000
 38   2 0.00000000000000000000
 39   2 0.00000000000000000000
 40   2 0.00000000000000000000
 41   2 0.00000000000000000000
 42   2 0.00000000000000000000
 43   2 0.00000000000000000000
 44   2 0.00000000000000000000
 45   2 0.00000000000000000000
 46   2 0.00000000000000000000
 47   2 0.00000000000000000000
 48   2 0.00000000000000000000
 49   2 0.00000000000000000000
 50   2 0.00000000000000000000
 51   2 0.00000000000000000000
 52   2 0.00000000000000000000
 53   2 0.00000000000000000000
 54   2 0.00000000000000000000
 55   2 0.00000000000000000000
 56   2 0.00000000000000000000
 57   2 0.00000000000000000000
 58   2 0.00000000000000000000
 59   2 0.00000000000000000000
 60   2 0.00000000000000000000
 61   2 0.00000000000000000000
 62   2 0.00000000000000000000
 63   2 0.00000000000000000000
 64   2 0.00000000000000000000
 65   2 0.00000000000000000000
 66   2 0.00000000000000000000
 67   2 0.00000000000000000000
 68   2 0.00000000000000000000
 69   2 0.00000000000000000000
 70   2 0.00000000000000000000
 71   2 0.00000000000000000000
 72   2 0.00000000000000000000
 73   2 0.00000000000000000000
 74   2 0.00000000000000000000
 75   2 0.00000000000000000000
 76   2 0.00000000000000000000
 77   2 0.00000000000000000000
 78   2 0.00000000000000000000
 79   2 0.00000000000000000000
 80   2 0.00000000000000000000
 81   2 0.00000000000000000000
 82   2 0.00000000000000000000
 83   2 0.00000000000000000000
 84   2 0.00000000000000000000
 85   2 0.00000000000000000000
 86   2 0.00000000000000000000
 87   2 0.00000000000000000000
 88   2 0.00000000000000000000
 89   2 0.00000000000000000000
 90   2 0.00000000000000000000
 91   2 0.00000000000000000000
 92   2 0.00000000000000000000
 93   2 0.00000000000000000000
 94   2 0.00000000000000000000
 95   2 0.00000000000000000000
 96   2 0.00000000000000000000
 97   2 0.00000000000000000000
 98   2 0.00000000000000000000
 99   2 0.00000000000000000000
100   2 0.00000000000000000000
  0   3 -5.90356284290082911070
  1   3 -6.00589143984276407906
  2   3 -5.39988359066971224109
  3   3 -5.01406117165268039315
  4   3 -4.86994535519636606580
  5   3 -5.12275617361410784412
  6   3 -4.30053552590237853082
  7   3 -3.90032846314862879922
  8   3 -3.70996741742236801898
  9   3 -3.42603006405638366161
 10   3 -3.07546688066476203716
 11   3 -2.88382132246160960420
 12   3 -2.56765976783161331554
 13   3 -2.55193198609113203190
 14   3 -1.97016644564473319967
 15   3 -1.63811643538666240616
 16   3 -1.58073397925465175540
 17   3 -1.24862536281569314056
 18   3 -1.56228571628721057962
 19   3 -0.69423956906113093446
 20   3 -0.35777832206451715136
 21   3 0.00000000000000000000
 22   3 0.00000000000000000000
 23   3 0.00000000000000000000
 24   3 0.00000000000000000000
 25   3 0.00000000000000000000
 26   3 0.00000000000000000000
 27   3 0.00000000000000000000
 28   3 0.00000000000000000000
 29   3 0.00000000000000000000
 30   3 0.00000000000000000000
 31   3 0.00000000000000000000
 32   3 0.00000000000000000000
 33   3 0.00000000000000000000
 34   3 0.00000000000000000000
 35   3 0.00000000000000000000
 36   3 0.00000000000000000000
 37   3 0.00000000000000000000
 38   3 0.00000000000000000000
 39   3 0.00000000000000000000
 40   3 0.00000000000000000000
 41   3 0.00000000000000000000
 42   3 0.00000000000000000000
 43   3 0.00000000000000000000
 44   3 0.00000000000000000000
 45   3 0.00000000000000000000
 46   3 0.00000000000000000000
 47   3 0.00000000000000000000
 48   3 0.00000000000000000000
 49   3 0.00000000000000000000
 50   3 0.00000000000000000000
 51   3 0.00000000000000000000
 52   3 0.00000000000000000000
 53   3 0.00000000000000000000
 54   3 0.00000000000000000000
 55   3 0.00000000000000000000
 56   3 0.00000000000000000000
 57   3 0.00000000000000000000
 58   3 0.00000000000000000000
 59   3 0.00000000000000000000
 60   3 0.00000000000000000000
 61   3 0.00000000000000000000
 62   3 0.00000000000000000000
 63   3 0.00000000000000000000
 64   3 0.00000000000000000000
 65   3 0.00000000000000000000
 66   3 0.00000000000000000000
 67   3 0.00000000000000000000
 68   3 0.00000000000000000000
 69   3 0.00000000000000000000
 70   3 0.00000000000000000000
 71   3 0.00000000000000000000
 72   3 0.00000000000000000000
 73   3 0.00000000000000000000
 74   3 0.00000000000000000000
 75   3 0.00000000000000000000
 76   3 0.00000000000000000000
 77   3 0.00000000000000000000
 78   3 0.00000000000000000000
 79   3 0.00000000000000000000
 80   3 0.00000000000000000000
 81   3 0.00000000000000000000
 82   3 0.00000000000000000000
 83   3 0.00000000000000000000
 84   3 0.00000000000000000000
 85   3 0.00000000000000000000
 86   3 0.00000000000000000000
 87   3 0.00000000000000000000
 88   3 0.00000000000000000000
 89   3 0.00000000000000000000
 90   3 0.00000000000000000000
 91   3 0.00000000000000000000
 92   3 0.00000000000000000000
 93   3 0.00000000000000000000
 94   3 0.00000000000000000000
 95   3 0.00000000000000000000
 96   3 0.00000000000000000000
 97   3 0.00000000000000000000
 98   3 0.00000000000000000000
 99   3 0.00000000000000000000
100   3 0.00000000000000000000
  0   4 -7.88931517588027730881
  1   4 -7.94783359658412802418
  2   4 -7.50962058435250146005
  3   4 -7.10985929220365520109
  4   4 -6.87214374970034125312
  5   4 -6.72845268356593084746
  6   4 -6.23317100081522657007
  7   4 -5.85616951208218416980
  8   4 -5.81651491304981327346
  9   4 -5.27964534491406123351
 10   4 -4.89058111912686666045
 11   4 -4.81874730170722198608
 12   4 -4.66857534423880249363
 13   4 -4.57210101600677898404
 14   4 -3.82866261957469689037
 15   4 -3.59655546512369639345
 16   4 -3.55361330147841814053
 17   4 -3.24198911520780796991
 18   4 -3.01142152181088063045
 19   4 -2.60367719064356872849
 20   4 -2.39689801098449262184
 21   4 -2.00395197600390595483
 22   4 -1.95356105556596415518
 23   4 -2.03414705628014358396
 24   4 -0.98066928670416697589
 25   4 -0.78246153605909896100
 26   4 -0.83942631452813565307
 27   4 -0.40948989091286980280
 28   4 0.00000000000000000000
 29   4 0.00000000000000000000
 30   4 0.00000000000000000000
 31   4 0.00000000000000000000
 32   4 0.00000000000000000000
 33   4 0.00000000000000000000
 34   4 0.00000000000000000000
 35   4 0.00000000000000000000
 36   4 0.00000000000000000000
 37   4 0.00000000000000000000
 38   4 0.00000000000000000000
 39   4 0.00000000000000000000
 40   4 0.00000000000000000000
 41   4 0.00000000000000000000
 42   4 0.00000000000000000000
 43   4 0.00000000000000000000
 44   4 0.00000000000000000000
 45   4 0.00000000000000000000
 46   4 0.00000000000000000000
 47   4 0.00000000000000000000
 48   4 0.00000000000000000000
 49   4 0.00000000000000000000
 50   4 0.00000000000000000000
 51   4 0.00000000000000000000
 52   4 0.00000000000000000000
 53   4 0.00000000000000000000
 54   4 0.00000000000000000000
 55   4 0.00000000000000000000
 56   4 0.00000000000000000000
 57   4 0.00000000000000000000
 58   4 0.00000000000000000000
 59   4 0.00000000000000000000
 60   4 0.00000000000000000000
 61   4 0.00000000000000000000
 62   4 0.00000000000000000000
 63   4 0.00000000000000000000
 64   4 0.00000000000000000000
 65   4 0.00000000000000000000
 66   4 0.00000000000000000000
 67   4 0.00000000000000000000
 68   4 0.00000000000000000000
 69   4 0.00000000000000000000
 70   4 0.00000000000000000000
 71   4 0.00000000000000000000
 72   4 0.00000000000000000000
 73   4 0.00000000000000000000
 74   4 0.00000000000000000000
 75   4 0.00000000000000000000
 76   4 0.00000000000000000000
 77   4 0.00000000000000000000
 78   4 0.00000000000000000000
 79   4 0.00000000000000000000
 80   4 0.00000000000000000000
 81   4 0.00000000000000000000
 82   4 0.00000000000000000000
 83   4 0.00000000000000000000
 84   4 0.00000000000000000000
 85   4 0.00000000000000000000
 86   4 0.00000000000000000000
 87   4 0.00000000000000000000
 88   4 0.00000000000000000000
 89   4 0.00000000000000000000
 90   4 0.00000000000000000000
 91   4 0.00000000000000000000
 92   4 0.00000000000000000000
 93   4 0.00000000000000000000
 94   4 0.00000000000000000000
 95   4 0.00000000000000000000
 96   4 0.00000000000000000000
 97   4 0.00000000000000000000
 98   4 0.00000000000000000000
 99   4 0.00000000000000000000
100   4 0.00000000000000000000
  0   5 -10.04844351846177552545
  1   5 -9.85336664121163430252
  2   5 -9.55050491439669535509
  3   5 -9.14665637700174549707
  4   5 -8.85056593211156084067
  5   5 -8.74154259394937760419
  6   5 -8.33852277534237451562
  7   5 -7.98876855763326165771
  8   5 -7.80406521689141552400
  9   5 -7.24054696887819737583
 10   5 -6.87180855620777553128
 11   5 -6.83629871933761101843
 12   5 -6.98549553707428749760
 13   5 -6.33644046763916080067
 14   5 -5.88536359741387826716
 15   5 -5.69688734656785911170
 16   5 -5.38262574131399151867
 17   5 -5.24621889161456156359
 18   5 -4.79472553484055996620
 19   5 -4.44664993558454302303
 20   5 -4.44983718024586227813
 21   5 -3.80740433875177863854
 22   5 -3.96158870768968984777
 23   5 -3.82675742986301736792
 24   5 -2.72126609357855642202
 25   5 -2.83333992636001763543
 26   5 -2.65198687354494699875
 27   5 -2.70595041505984967856
 28   5 -2.22085337159922779904
 29   5 -1.64408749379009488933
 30   5 -1.37619519291119019044
 31   5 -0.99693851199956662335
 32   5 -1.16092773846159880158
 33   5 -0.48191018248586992012
 34   5 -0.95548533952499026256
 35   5 0.00000000000000000000
 36   5 0.00000000000000000000
 37   5 0.00000000000000000000
 38   5 0.00000000000000000000
 39   5 0.00000000000000000000
 40   5 0.00000000000000000000
 41   5 0.00000000000000000000
 42   5 0.00000000000000000000
 43   5 0.00000000000000000000
 44   5 0.00000000000000000000
 45   5 0.00000000000000000000
 46   5 0.00000000000000000000
 47   5 0.00000000000000000000
 48   5 0.00000000000000000000
 49   5 0.00000000000000000000
 50   5 0.00000000000000000000
 51   5 0.00000000000000000000
 52   5 0.00000000000000000000
 53   5 0.00000000000000000000
 54   5 0.00000000000000000000
 55   5 0.00000000000000000000
 56   5 0.00000000000000000000
 57   5 0.00000000000000000000
 58   5 0.00000000000000000000
 59   5 0.00000000000000000000
 60   5 0.00000000000000000000
 61   5 0.00000000000000000000
 62   5 0.00000000000000000000
 63   5 0.00000000000000000000
 64   5 0.00000000000000000000
 65   5 0.00000000000000000000
 66   5 0.00000000000000000000
 67   5 0.00000000000000000000
 68   5 0.00000000000000000000
 69   5 0.00000000000000000000
 70   5 0.00000000000000000000
 71   5 0.00000000000000000000
 72   5 0.00000000000000000000
 73   5 0.00000000000000000000
 74   5 0.00000000000000000000
 75   5 0.00000000000000000000
 76   5 0.00000000000000000000
 77   5 0.00000000000000000000
 78   5 0.00000000000000000000
 79   5 0.00000000000000000000
 80   5 0.00000000000000000000
 81   5 0.00000000000000000000
 82   5 0.00000000000000000000
 83   5 0.00000000000000000000
 84   5 0.00000000000000000000
 85   5 0.00000000000000000000
 86   5 0.00000000000000000000
 87   5 0.00000000000000000000
 88   5 0.00000000000000000000
 89   5 0.00000000000000000000
 90   5 0.00000000000000000000
 91   5 0.00000000000000000000
 92   5 0.00000000000000000000
 93   5 0.00000000000000000000
 94   5 0.00000000000000000000
 95   5 0.00000000000000000000
 96   5 0.00000000000000000000
 97   5 0.00000000000000000000
 98   5 0.00000000000000000000
 99   5 0.00000000000000000000
100   5 0.00000000000000000000
  0   6 -11.91366700222509145135
  1   6 -11.78749118698198294908
  2   6 -11.48722213507698342028
  3   6 -11.15366021217037584279
  4   6 -10.86433569757392092470
  5   6 -10.98387459947930366866
  6   6 -10.19305512645030376007
  7   6 -10.05435307730220095834
  8   6 -9.83896937816940031496
  9   6 -9.23921526042506080501
 10   6 -8.95463285855973012417
 11   6 -8.79280104610665169673
 12   6 -8.65311228749376937230
 13   6 -8.66597148288306051711
 14   6 -7.90772974031532260852
 15   6 -7.67539367578894626831
 16   6 -7.37312085284537044316
 17   6 -7.13149902754109987768
 18   6 -6.80359840796911807814
 19   6 -6.57487806814796016397
 20   6 -6.46032924317214174437
 21   6 -6.07289564769338419126
 22   6 -5.99571990295069756627
 23   6 -5.68000097208979770613
 24   6 -4.85961842766734974930
 25   6 -4.77959562777624213936
 26   6 -4.72252051487659940676
 27   6 -4.63410933278222980647
 28   6 -4.31651573803581278810
 29   6 -3.55086767220544397006
 30   6 -3.18712915823555764661
 31   6 -2.97158599128027489655
 32   6 -2.78990074290838618865
 33   6 -2.69301024912389674881
 34   6 -2.23605049160190993973
 35   6 -1.74695182074832655594
 36   6 -1.79253012885781171093
 37   6 -1.55265111491514717912
 38   6 -1.39235213537959001684
 39   6 -1.05886020445638706633
 40   6 -0.64586201042622048973
 41   6 -0.42958035387059545496
 42   6 0.00000000000000000000
 43   6 0.00000000000000000000
 44   6 0.00000000000000000000
 45   6 0.00000000000000000000
 46   6 0.00000000000000000000
 47   6 0.00000000000000000000
 48   6 0.00000000000000000000
 49   6 0.00000000000000000000
 50   6 0.00000000000000000000
 51   6 0.00000000000000000000
 52   6 0.00000000000000000000
 53   6 0.00000000000000000000
 54   6 0.00000000000000000000
 55   6 0.00000000000000000000
 56   6 0.00000000000000000000
 57   6 0.00000000000000000000
 58   6 0.00000000000000000000
 59   6 0.00000000000000000000
 60   6 0.00000000000000000000
 61   6 0.00000000000000000000
 62   6 0.00000000000000000000
 63   6 0.00000000000000000000
 64   6 0.00000000000000000000
 65   6 0.00000000000000000000
 66   6 0.00000000000000000000
 67   6 0.00000000000000000000
 68   6 0.00000000000000000000
 69   6 0.00000000000000000000
 70   6 0.00000000000000000000
 71   6 0.00000000000000000000
 72   6 0.00000000000000000000
 73   6 0.00000000000000000000
 74   6 0.00000000000000000000
 75   6 0.00000000000000000000
 76   6 0.00000000000000000000
 77   6 0.00000000000000000000
 78   6 0.00000000000000000000
 79   6 0.00000000000000000000
 80   6 0.00000000000000000000
 81   6 0.00000000000000000000
 82   6 0.00000000000000000000
 83   6 0.00000000000000000000
 84   6 0.00000000000000000000
 85   6 0.00000000000000000000
 86   6 0.00000000000000000000
 87   6 0.00000000000000000000
 88   6 0.00000000000000000000
 89   6 0.00000000000000000000
 90   6 0.00000000000000000000
 91   6 0.00000000000000000000
 92   6 0.00000000000000000000
 93   6 0.00000000000000000000
 94   6 0.00000000000000000000
 95   6 0.00000000000000000000
 96   6 0.00000000000000000000
 97   6 0.00000000000000000000
 98   6 0.00000000000000000000
 99   6 0.00000000000000000000
100   6 0.00000000000000000000
  0   7 -14.13231836659037732318
  1   7 -13.96056446360032943232
  2   7 -13.77767707500123250952
  3   7 -13.31667147956255803365
  4   7 -12.90992238660659729987
  5   7 -13.04197966146199938464
  6   7 -12.12289432161846924885
  7   7 -12.04598390981081834639
  8   7 -11.97783824696527332776
  9   7 -11.30725483233282879780
 10   7 -10.97790833688885214769
 11   7 -10.81613397741578275202
 12   7 -10.61826217807814565219
 13   7 -10.50917815538367250383
 14   7 -9.89700175298525586243
 15   7 -9.75419284347389314860
 16   7 -9.36015946629237838295
 17   7 -9.16662755675329243843
 18   7 -8.73204319601238410087
 19   7 -8.56764275271366493314
 20   7 -8.57487533344120755885
 21   7 -8.12591222755477282647
 22   7 -7.96863436227604271522
 23   7 -7.45509617328069928988
 24   7 -6.95448789315750648399
 25   7 -6.89058718092738420324
 26   7 -6.44263892792120351771
 27   7 -6.57580493550403311076
 28   7 -6.08520151644694795579
 29   7 -5.56553576380789927214
 30   7 -5.09876170298785247326
 31   7 -5.05285367159044973562
 32   7 -4.81408174652952247641
 33   7 -4.62831653206975879300
 34   7 -4.06473569510271648397
 35   7 -3.91615285167161930602
 36   7 -3.81832705862942489716
 37   7 -3.32404076842040741013
 38   7 -3.31787996471607993243
 39   7 -3.07403084413451344048
 40   7 -2.46490439904668612314
 41   7 -2.44705504637204684926
 42   7 -1.94686406318004046057
 43   7 -1.83701425147093932999
 44   7 -1.46392614319647851318
 45   7 -1.51333278366586254648
 46   7 -1.04550329228371130519
 47   7 -0.52800876032505772439
 48   7 -0.43632762134145119948
 49   7 0.00000000000000000000
 50   7 0.00000000000000000000
 51   7 0.00000000000000000000
 52   7 0.00000000000000000000
 53   7 0.00000000000000000000
 54   7 0.00000000000000000000
 55   7 0.00000000000000000000
 56   7 0.00000000000000000000
 57   7 0.00000000000000000000
 58   7 0.00000000000000000000
 59   7 0.00000000000000000000
 60   7 0.00000000000000000000
 61   7 0.00000000000000000000
 62   7 0.00000000000000000000
 63   7 0.00000000000000000000
 64   7 0.00000000000000000000
 65   7 0.00000000000000000000
 66   7 0.00000000000000000000
 67   7 0.00000000000000000000
 68   7 0.00000000000000000000
 69   7 0.00000000000000000000
 70   7 0.00000000000000000000
 71   7 0.00000000000000000000
 72   7 0.00000000000000000000
 73   7 0.00000000000000000000
 74   7 0.00000000000000000000
 75   7 0.00000000000000000000
 76   7 0.00000000000000000000
 77   7 0.00000000000000000000
 78   7 0.00000000000000000000
 79   7 0.00000000000000000000
 80   7 0.00000000000000000000
 81   7 0.00000000000000000000
 82   7 0.00000000000000000000
 83   7 0.00000000000000000000
 84   7 0.00000000000000000000
 85   7 0.00000000000000000000
 86   7 0.00000000000000000000
 87   7 0.00000000000000000000
 88   7 0.00000000000000000000
 89   7 0.00000000000000000000
 90   7 0.00000000000000000000
 91   7 0.00000000000000000000
 92   7 0.00000000000000000000
 93   7 0.00000000000000000000
 94   7 0.00000000000000000000
 95   7 0.00000000000000000000
 96   7 0.00000000000000000000
 97   7 0.00000000000000000000
 98   7 0.00000000000000000000
 99   7 0.00000000000000000000
100   7 0.00000000000000000000
  0   8 -16.23860117339746622633
  1   8 -17.28575303224036474603
  2   8 -16.41255991262545776976
  3   8 -15.80089799300648678582
  4   8 -14.93502558684776637676
  5   8 -15.08874928973950524380
  6   8 -14.36831543053480331196
  7   8 -14.08044012931927824184
  8   8 -13.93766882557850017577
  9   8 -13.37678882598401841619
 10   8 -13.08633732900759305551
 11   8 -12.88546562332030376297
 12   8 -12.67946216944334203447
 13   8 -12.60543664373070527063
 14   8 -11.87583972639669660509
 15   8 -11.72070485990859367575
 16   8 -11.42627186320607357572
 17   8 -11.19291326528729513257
 18   8 -10.80370216155200502328
 19   8 -10.68418438560051519914
 20   8 -10.41957447457473051600
 21   8 -10.50412316582536398357
 22   8 -9.95015376995412736960
 23   8 -9.48950896124745923998
 24   8 -8.98852524730592783442
 25   8 -8.93315520050953182363
 26   8 -8.57045477652661169543
 27   8 -8.50176374047116922839
 28   8 -8.00651772639020720135
 29   8 -7.64686193663299107470
 30   8 -7.05262712389671264646
 31   8 -7.12113160433508873837
 32   8 -6.98121728011264419678
 33   8 -6.52393458687017346875
 34   8 -6.13174552450015664107
 35   8 -5.84524328698045536612
 36   8 -5.80250701126806767149
 37   8 -5.38768132055915049961
 38   8 -5.38205407576122851765
 39   8 -4.94340014810674155399
 40   8 -4.33318024717913541366
 41   8 -4.27961516311504297505
 42   8 -4.05198917787601242679
 43   8 -4.18329773065611387750
 44   8 -3.39369173468167373287
 45   8 -3.36205237259830447272
 46   8 -2.75383698972485957412
 47   8 -2.46416862497546107491
 48   8 -2.24202323720835483556
 49   8 -1.96667230517602886763
 50   8 -1.69628345921886047876
 51   8 -1.50006507798947041898
 52   8 -1.11071748099503087026
 53   8 -0.86856240054499389558
 54   8 -1.08016931150344097645
 55   8 -0.62254897823212618224
 56   8 0.00000000000000000000
 57   8 0.00000000000000000000
 58   8 0.00000000000000000000
 59   8 0.00000000000000000000
 60   8 0.00000000000000000000
 61   8 0.00000000000000000000
 62   8 0.00000000000000000000
 63   8 0.00000000000000000000
 64   8 0.00000000000000000000
 65   8 0.00000000000000000000
 66   8 0.00000000000000000000
 67   8 0.00000000000000000000
 68   8 0.00000000000000000000
 69   8 0.00000000000000000000
 70   8 0.00000000000000000000
 71   8 0.00000000000000000000
 72   8 0.00000000000000000000
 73   8 0.00000000000000000000
 74   8 0.00000000000000000000
 75   8 0.00000000000000000000
 76   8 0.00000000000000000000
 77   8 0.00000000000000000000
 78   8 0.00000000000000000000
 79   8 0.00000000000000000000
 80   8 0.00000000000000000000
 81   8 0.00000000000000000000
 82   8 0.00000000000000000000
 83   8 0.00000000000000000000
 84   8 0.00000000000000000000
 85   8 0.00000000000000000000
 86   8 0.00000000000000000000
 87   8 0.00000000000000000000
 88   8 0.00000000000000000000
 89   8 0.00000000000000000000
 90   8 0.00000000000000000000
 91   8 0.00000000000000000000
 92   8 0.00000000000000000000
 93   8 0.00000000000000000000
 94   8 0.00000000000000000000
 95   8 0.00000000000000000000
 96   8 0.00000000000000000000
 97   8 0.00000000000000000000
 98   8 0.00000000000000000000
 99   8 0.00000000000000000000
100   8 0.00000000000000000000
  0   9 -16.23860117339746622633
  1   9 -17.28575303224036474603
  2   9 -16.41255991262545776976
  3   9 -15.27423095416873444208
  4   9 -15.35223085443450408150
  5   9 -15.22302523095006776543
  6   9 -15.93186500043076136990
  7   9 -15.45361031544374519342
  8   9 -15.78788828954193412812
  9   9 -15.38832894528081318697
 10   9 -15.19528477601097904426
 11   9 -15.06815960132896492496
 12   9 -14.94822354613316583993
 13   9 -14.66210534760213413108
 14   9 -13.89458044649944312710
 15   9 -13.73879859708019601783
 16   9 -13.52787594872761189890
 17   9 -13.26643922407411402276
 18   9 -12.85733484308621754622
 19   9 -12.70894346268307728565
 20   9 -12.55265761025730064659
 21   9 -12.30615693910162455893
 22   9 -12.00560952819402515956
 23   9 -11.49391102634598027521
 24   9 -11.07796800069764664443
 25   9 -11.05845689699056322297
 26   9 -10.55910239868805788888
 27   9 -10.51404284254325816050
 28   9 -10.09714844120708221453
 29   9 -9.63887718021662287526
 30   9 -9.08388725810626240786
 31   9 -8.90251040415299144115
 32   9 -8.97961280504606307318
 33   9 -8.63053457794640799250
 34   9 -8.19205668721949642475
 35   9 -7.78415830315378354243
 36   9 -7.84262920973552724035
 37   9 -7.47092481274354724974
 38   9 -7.39513547641290180934
 39   9 -6.86420554864851517607
 40   9 -6.41871785174220210735
 41   9 -6.39290578432737532921
 42   9 -6.05289871943409885091
 43   9 -6.02768429727679055929
 44   9 -5.27745054525696932757
 45   9 -5.40055848636286217612
 46   9 -4.91107236388539103444
 47   9 -4.44886299967571119396
 48   9 -4.22732411899742732686
 49   9 -4.54410281251336467534
 50   9 -3.69415859893473097486
 51   9 -3.35687297782339433283
 52   9 -2.98515687400433327170
 53   9 -3.02146268120324634765
 54   9 -2.87156034316904307246
 55   9 -2.17226429898094330895
 56   9 -1.77111246467513905323
 57   9 -2.08461291253486313835
 58   9 -1.46303283154872931782
 59   9 -1.20093883031184023302
 60   9 -0.92606906598037108669
 61   9 -0.76920235613579857059
 62   9 -0.55120294060923846757
 63   9 0.00000000000000000000
 64   9 0.00000000000000000000
 65   9 0.00000000000000000000
 66   9 0.00000000000000000000
 67   9 0.00000000000000000000
 68   9 0.00000000000000000000
 69   9 0.00000000000000000000
 70   9 0.00000000000000000000
 71   9 0.00000000000000000000
 72   9 0.00000000000000000000
 73   9 0.00000000000000000000
 74   9 0.00000000000000000000
 75   9 0.00000000000000000000
 76   9 0.00000000000000000000
 77   9 0.00000000000000000000
 78   9 0.00000000000000000000
 79   9 0.00000000000000000000
 80   9 0.00000000000000000000
 81   9 0.00000000000000000000
 82   9 0.00000000000000000000
 83   9 0.00000000000000000000
 84   9 0.00000000000000000000
 85   9 0.00000000000000000000
 86   9 0.00000000000000000000
 87   9 0.00000000000000000000
 88   9 0.00000000000000000000
 89   9 0.00000000000000000000
 90   9 0.00000000000000000000
 91   9 0.00000000000000000000
 92   9 0.00000000000000000000
 93   9 0.00000000000000000000
 94   9 0.00000000000000000000
 95   9 0.00000000000000000000
 96   9 0.00000000000000000000
 97   9 0.00000000000000000000
 98   9 0.00000000000000000000
 99   9 0.00000000000000000000
100   9 0.00000000000000000000
  0  10 -16.23860117339746622633
  1  10 -17.28575303224036474603
  2  10 -16.41255991262545776976
  3  10 -15.27423095416873444208
  4  10 -15.35223085443450408150
  5  10 -15.22302523095006776543
  6  10 -15.93186500043076136990
  7  10 -15.45361031544374519342
  8  10 -15.78788828954193412812
  9  10 -16.12284575035412359512
 10  10 -15.43890512482810351003
 11  10 -16.02341952871855923490
 12  10 -15.72072091199133936357
 13  10 -15.78573759737872173048
 14  10 -15.82160677349741817466
 15  10 -15.42002469465558611716
 16  10 -15.83891262823139278737
 17  10 -15.34091528719466168695
 18  10 -14.88777489596027692187
 19  10 -14.86271713999178345489
 20  10 -14.46966595985869830088
 21  10 -14.30265733505367364842
 22  10 -14.02214957507648129820
 23  10 -13.48494282119109044515
 24  10 -13.12127544541043100423
 25  10 -12.97600402572494004971
 26  10 -12.72216843323594304138
 27  10 -12.54404425452564986188
 28  10 -12.21352194024999704425
 29  10 -11.71474262262688270653
 30  10 -11.12387089202988121883
 31  10 -10.95379664915366646483
 32  10 -11.06751101896062827734
 33  10 -10.67118760235453400753
 34  10 -10.28338699090534014147
 35  10 -10.00418876107241494822
 36  10 -9.78681953712111329935
 37  10 -9.46597928585063108642
 38  10 -9.43769907502487370721
 39  10 -8.84618993449144319641
 40  10 -8.41609451986310830307
 41  10 -8.37106565146186909487
 42  10 -7.95136280028643405160
 43  10 -7.95309160299002115835
 44  10 -7.20909898553737882310
 45  10 -7.28424514917255194746
 46  10 -6.94020349231012723124
 47  10 -6.61058442628144327102
 48  10 -6.21901271673140776386
 49  10 -6.42412634476259114535
 50  10 -5.79393013576970794531
 51  10 -5.23246744084390424945
 52  10 -5.04140466000571407790
 53  10 -4.91631460253425611739
 54  10 -4.97550400043263518768
 55  10 -4.16614630722451906308
 56  10 -3.80223799517085447874
 57  10 -4.11609621296639893728
 58  10 -3.44527524492020331692
 59  10 -3.14016892144395987074
 60  10 -3.10826586248562053427
 61  10 -2.48617365625107078486
 62  10 -2.18138404408260289102
 63  10 -2.21123280624844298359
 64  10 -1.49657303230432714436
 65  10 -1.58299464707205883585
 66  10 -1.43209535688683353705
 67  10 -1.02276282819966435333
 68  10 -0.73445109908519012887
 69  10 -0.63695429266090086706
 70  10 0.00000000000000000000
 71  10 0.00000000000000000000
 72  10 0.00000000000000000000
 73  10 0.00000000000000000000
 74  10 0.00000000000000000000
 75  10 0.00000000000000000000
 76  10 0.00000000000000000000
 77  10 0.00000000000000000000
 78  10 0.00000000000000000000
 79  10 0.00000000000000000000
 80  10 0.00000000000000000000
 81  10 0.00000000000000000000
 82  10 0.00000000000000000000
 83  10 0.00000000000000000000
 84  10 0.00000000000000000000
 85  10 0.00000000000000000000
 86  10 0.00000000000000000000
 87  10 0.00000000000000000000
 88  10 0.00000000000000000000
 89  10 0.00000000000000000000
 90  10 0.00000000000000000000
 91  10 0.00000000000000000000
 92  10 0.00000000000000000000
 93  10 0.00000000000000000000
 94  10 0.00000000000000000000
 95  10 0.00000000000000000000
 96  10 0.00000000000000000000
 97  10 0.00000000000000000000
 98  10 0.00000000000000000000
 99  10 0.00000000000000000000
100  10 0.00000000000000000000
  0  11 -16.23860117339746622633
  1  11 -17.28575303224036474603
  2  11 -16.41255991262545776976
  3  11 -15.27423095416873444208
  4  11 -15.35223085443450408150
  5  11 -15.22302523095006776543
  6  11 -15.93186500043076136990
  7  11 -15.45361031544374519342
  8  11 -15.78788828954193412812
  9  11 -16.12284575035412359512
 10  11 -15.43890512482810351003
 11  11 -16.02341952871855923490
 12  11 -15.72072091199133936357
 13  11 -15.78573759737872173048
 14  11 -15.82160677349741817466
 15  11 -15.42002469465558611716
 16  11 -15.95187417828346454485
 17  11 -15.34091528719466168695
 18  11 -16.29061478816972652339
 19  11 -16.33443275374085956742
 20  11 -15.52415793444839486881
 21  11 -15.79495206774309146169
 22  11 -16.59949173762317187197
 23  11 -15.53984902735886386438
 24  11 -15.24684227821300908090
 25  11 -14.85158169274222217382
 26  11 -14.62726492358047991615
 27  11 -14.66580524725524092844
 28  11 -14.17615412560818022314
 29  11 -13.77372419765400834990
 30  11 -13.19689763166347162837
 31  11 -13.04410674448551610283
 32  11 -13.14205894481834313581
 33  11 -12.80855020472127314690
 34  11 -12.18206165411465136117
 35  11 -12.08740732634378112209
 36  11 -11.97314378174162108337
 37  11 -11.47010873552180854062
 38  11 -11.42277882279388556697
 39  11 -10.85503495733174261773
 40  11 -10.51242376020013580273
 41  11 -10.41888457390229838495
 42  11 -10.10423174298176363095
 43  11 -10.14051419661074504575
 44  11 -9.21903559342139544697
 45  11 -9.23596342576793816193
 46  11 -8.77823558185452945679
 47  11 -8.77643798224978688438
 48  11 -8.34707069211253482877
 49  11 -8.19211453443420367648
 50  11 -7.84450201743792341347
 51  11 -7.22542401517360310947
 52  11 -7.06080846914071269538
 53  11 -6.90082973748781558498
 54  11 -6.68450510270014586212
 55  11 -6.25476544483588270396
 56  11 -5.95663639675993028533
 57  11 -6.31336217114096065472
 58  11 -5.44351369399954077011
 59  11 -5.07780309237031524106
 60  11 -5.07145171073968281661
 61  11 -4.60990384976785794180
 62  11 -4.20162098789491533779
 63  11 -4.12854774720049721992
 64  11 -3.61040861464973117378
 65  11 -3.45410850891294796128
 66  11 -3.24716930006620030369
 67  11 -2.82273647499839963615
 68  11 -2.64486797941338336315
 69  11 -2.53826650194830349960
 70  11 -2.04013453903937858058
 71  11 -2.06099716948459388277
 72  11 -1.70040795021491697447
 73  11 -1.32616238579790146623
 74  11 -1.30777174211655733416
 75  11 -0.87702796667626903293
 76  11 -0.62147901696305229979
 77  11 0.00000000000000000000
 78  11 0.00000000000000000000
 79  11 0.00000000000000000000
 80  11 0.00000000000000000000
 81  11 0.00000000000000000000
 82  11 0.00000000000000000000
 83  11 0.00000000000000000000
 84  11 0.00000000000000000000
 85  11 0.00000000000000000000
 86  11 0.00000000000000000000
 87  11 0.00000000000000000000
 88  11 0.00000000000000000000
 89  11 0.00000000000000000000
 90  11 0.00000000000000000000
 91  11 0.00000000000000000000
 92  11 0.00000000000000000000
 93  11 0.00000000000000000000
 94  11 0.00000000000000000000
 95  11 0.00000000000000000000
 96  11 0.00000000000000000000
 97  11 0.00000000000000000000
 98  11 0.00000000000000000000
 99  11 0.00000000000000000000
100  11 0.00000000000000000000
  0  12 -16.23860117339746622633
  1  12 -17.28575303224036474603
  2  12 -16.41255991262545776976
  3  12 -15.27423095416873444208
  4  12 -15.35223085443450408150
  5  12 -15.22302523095006776543
  6  12 -15.93186500043076136990
  7  12 -15.45361031544374519342
  8  12 -15.78788828954193412812
  9  12 -16.12284575035412359512
 10  12 -15.43890512482810351003
 11  12 -16.02341952871855923490
 12  12 -15.72072091199133936357
 13  12 -15.78573759737872173048
 14  12 -15.82160677349741817466
 15  12 -15.42002469465558611716
 16  12 -15.95187417828346454485
 17  12 -15.34091528719466168695
 18  12 -16.29061478816972652339
 19  12 -16.33443275374085956742
 20  12 -15.52415793444839486881
 21  12 -15.79495206774309146169
 22  12 -16.59949173762317187197
 23  12 -15.53984902735886386438
 24  12 -15.78006424462734713643
 25  12 -15.10554279116560749685
 26  12 -16.22457427354964920596
 27  12 -15.81021244301773265306
 28  12 -16.20256033903065784330
 29  12 -16.00073147016859209657
 30  12 -15.03397857249216507114
 31  12 -14.97171599689789012189
 32  12 -15.11065700036413872454
 33  12 -14.80075190458592793163
 34  12 -14.32385374861805615865
 35  12 -14.14381050527735972366
 36  12 -13.98777147164392609113
 37  12 -13.49133876997768766159
 38  12 -13.41689832186803776892
 39  12 -12.95892037564843946029
 40  12 -12.51327507839185670946
 41  12 -12.42707664707210923893
 42  12 -12.25168680330036785620
 43  12 -12.09622541721858723918
 44  12 -11.28225459330097990573
 45  12 -11.28677616217327539516
 46  12 -10.87253466238434107538
 47  12 -10.66351197847694720622
 48  12 -10.43019010936474266771
 49  12 -10.35514866529840105613
 50  12 -9.85946727866053862499
 51  12 -9.34084604540869101186
 52  12 -9.02933079426230555953
 53  12 -8.93021103917430281172
 54  12 -8.79161404546768388002
 55  12 -8.22458183623727023814
 56  12 -8.00112198539922658824
 57  12 -8.29042961014566870404
 58  12 -7.53631324780541778097
 59  12 -7.00771997589038964094
 60  12 -6.91673478279283582282
 61  12 -6.48999039290602475205
 62  12 -6.32993068041676654190
 63  12 -5.95410407025674359716
 64  12 -5.82693365688494324672
 65  12 -5.42593095348813836409
 66  12 -5.25065668356903181291
 67  12 -4.82819729077762627156
 68  12 -4.46435157695489959195
 69  12 -4.31495990636362325432
 70  12 -4.06337753615491070747
 71  12 -3.96040179434971939543
 72  12 -3.68073059624476117691
 73  12 -3.28711207983952480305
 74  12 -3.00871585573045186024
 75  12 -2.76786643367602813726
 76  12 -2.53375039821109160343
 77  12 -2.21932244127569067160
 78  12 -1.79355428852935250283
 79  12 -1.41105116313065948042
 80  12 -1.33903711956998328070
 81  12 -1.16676302258161124215
 82  12 -0.82870403936329450900
 83  12 -0.49779184825442479578
 84  12 0.00000000000000000000
 85  12 0.00000000000000000000
 86  12 0.00000000000000000000
 87  12 0.00000000000000000000
 88  12 0.00000000000000000000
 89  12 0.00000000000000000000
 90  12 0.00000000000000000000
 91  12 0.00000000000000000000
 92  12 0.00000000000000000000
 93  12 0.00000000000000000000
 94  12 0.00000000000000000000
 95  12 0.00000000000000000000
 96  12 0.00000000000000000000
 97  12 0.00000000000000000000
 98  12 0.00000000000000000000
 99  12 0.00000000000000000000
100  12 0.00000000000000000000
  0  13 -16.23860117339746622633
  1  13 -17.28575303224036474603
  2  13 -16.41255991262545776976
  3  13 -15.27423095416873444208
  4  13 -15.35223085443450408150
  5  13 -15.22302523095006776543
  6  13 -15.93186500043076136990
  7  13 -15.45361031544374519342
  8  13 -15.78788828954193412812
  9  13 -16.12284575035412359512
 10  13 -15.43890512482810351003
 11  13 -16.02341952871855923490
 12  13 -15.72072091199133936357
 13  13 -15.78573759737872173048
 14  13 -15.82160677349741817466
 15  13 -15.42002469465558611716
 16  13 -15.95187417828346454485
 17  13 -15.34091528719466168695
 18  13 -16.29061478816972652339
 19  13 -16.33443275374085956742
 20  13 -15.52415793444839486881
 21  13 -15.79495206774309146169
 22  13 -16.59949173762317187197
 23  13 -15.53984902735886386438
 24  13 -15.78006424462734713643
 25  13 -15.10554279116560749685
 26  13 -16.22457427354964920596
 27  13 -15.81021244301773265306
 28  13 -16.20256033903065784330
 29  13 -16.00073147016859209657
 30  13 -15.13724512649962861133
 31  13 -15.28433777807380167246
 32  13 -15.44764813523385704741
 33  13 -16.65360575507038731757
 34  13 -15.93326682022861717769
 35  13 -15.72191358531116023300
 36  13 -15.57559074547083177720
 37  13 -15.42347060828124405418
 38  13 -15.39895824964987269823
 39  13 -14.93062446792364461601
 40  13 -14.58066707187834154524
 41  13 -14.57007706530412605161
 42  13 -14.26307351701941605882
 43  13 -14.10617422370631857120
 44  13 -13.35489187528967391927
 45  13 -13.24830760554597652856
 46  13 -12.92100059949828683159
 47  13 -12.80746671058836128054
 48  13 -12.52782771252898008640
 49  13 -12.38759567270680328477
 50  13 -11.90347671918832439530
 51  13 -11.45787557537394540930
 52  13 -11.04767113426557045841
 53  13 -10.88412776013609928327
 54  13 -10.77566514546198206403
 55  13 -10.21372995580891540612
 56  13 -9.94225075945195690963
 57  13 -10.28995043372918516411
 58  13 -9.42049153236230552011
 59  13 -9.00502056223386304623
 60  13 -9.08033506400838241746
 61  13 -8.53545336690757316944
 62  13 -8.34556353818305218795
 63  13 -7.85246194522562124263
 64  13 -7.68016608079720786151
 65  13 -7.50471166135578382494
 66  13 -7.10956156194279120797
 67  13 -6.85365639058698139507
 68  13 -6.50917194518518726909
 69  13 -6.17016023453591877512
 70  13 -5.90966032295602694546
 71  13 -5.88572747398143558684
 72  13 -5.73943010435615796894
 73  13 -5.08364698995565866824
 74  13 -4.91377510017875795967
 75  13 -4.57982394026844996660
 76  13 -4.92204516124581559211
 77  13 -4.10113617814149744589
 78  13 -3.74018946394089057961
 79  13 -3.43937248239294346419
 80  13 -3.33862205296190461823
 81  13 -2.80514667963032993114
 82  13 -2.43187604904395904271
 83  13 -2.22076170143245743560
 84  13 -2.14110960584102283377
 85  13 -1.79138669655620885734
 86  13 -1.73960931905370186357
 87  13 -1.39683707015064517698
 88  13 -1.00122248092655952156
 89  13 -0.75547832892832156304
 90  13 -0.44356743502037987437
 91  13 0.00000000000000000000
 92  13 0.00000000000000000000
 93  13 0.00000000000000000000
 94  13 0.00000000000000000000
 95  13 0.00000000000000000000
 96  13 0.00000000000000000000
 97  13 0.00000000000000000000
 98  13 0.00000000000000000000
 99  13 0.00000000000000000000
100  13 0.00000000000000000000
  0  14 -16.23860117339746622633
  1  14 -17.28575303224036474603
  2  14 -16.41255991262545776976
  3  14 -15.27423095416873444208
  4  14 -15.35223085443450408150
  5  14 -15.22302523095006776543
  6  14 -15.93186500043076136990
  7  14 -15.45361031544374519342
  8  14 -15.78788828954193412812
  9  14 -16.12284575035412359512
 10  14 -15.43890512482810351003
 11  14 -16.02341952871855923490
 12  14 -15.72072091199133936357
 13  14 -15.78573759737872173048
 14  14 -15.82160677349741817466
 15  14 -15.42002469465558611716
 16  14 -15.95187417828346454485
 17  14 -15.34091528719466168695
 18  14 -16.29061478816972652339
 19  14 -16.33443275374085956742
 20  14 -15.52415793444839486881
 21  14 -15.79495206774309146169
 22  14 -16.59949173762317187197
 23  14 -15.53984902735886386438
 24  14 -15.78006424462734713643
 25  14 -15.10554279116560749685
 26  14 -16.22457427354964920596
 27  14 -15.81021244301773265306
 28  14 -16.20256033903065784330
 29  14 -16.00073147016859209657
 30  14 -15.13724512649962861133
 31  14 -15.28433777807380167246
 32  14 -15.44764813523385704741
 33  14 -16.65360575507038731757
 34  14 -15.93326682022861717769
 35  14 -15.72191358531116023300
 36  14 -15.57559074547083177720
 37  14 -15.42347060828124405418
 38  14 -15.39895824964987269823
 39  14 -15.75565935514606330514
 40  14 -16.24835332225838513409
 41  14 -15.40528009939515463600
 42  14 -15.51452723679996381634
 43  14 -15.66759674236366350897
 44  14 -16.88477214010438842706
 45  14 -15.26235199621551785754
 46  14 -14.98178578305032893070
 47  14 -14.93657055639596009655
 48  14 -14.43595241086991798340
 49  14 -14.36276608859390968576
 50  14 -13.96481291130725210792
 51  14 -13.46064648343194214419
 52  14 -13.20761914978606377247
 53  14 -12.99128563955397730467
 54  14 -12.84680612569431623626
 55  14 -12.22396594828375704367
 56  14 -12.06317692635897032005
 57  14 -12.28824189182346060534
 58  14 -11.41635396992551321205
 59  14 -11.05913041147071851356
 60  14 -11.09366803244960308916
 61  14 -10.55466162933926277390
 62  14 -10.42555713177899967548
 63  14 -9.82596802630667021106
 64  14 -9.79951520648777396616
 65  14 -9.50928059694528293733
 66  14 -9.21025779509846209692
 67  14 -8.83234922220632512335
 68  14 -8.39485096050722212624
 69  14 -8.19138907529743498515
 70  14 -8.07104984980059647626
 71  14 -7.76291774561181835423
 72  14 -7.75413845835674830909
 73  14 -7.16894155304077695945
 74  14 -6.90747506838583014144
 75  14 -6.74064484131197971806
 76  14 -6.75724889344516377321
 77  14 -5.89345363771981478607
 78  14 -5.78159377862117640490
 79  14 -5.39253926330369903752
 80  14 -5.16900772367063243706
 81  14 -4.63785873809008819535
 82  14 -4.44931085421250571699
 83  14 -4.18082320076676516862
 84  14 -4.07047900178875643462
 85  14 -3.60513928462068511394
 86  14 -3.59785829420256764166
 87  14 -3.28135423494729350224
 88  14 -2.77236779601639771187
 89  14 -2.73931954652572784426
 90  14 -2.41037762465077065599
 91  14 -1.84402875092698192994
 92  14 -1.74104216638338793466
 93  14 -1.43676242038872881146
 94  14 -1.14127386089356286369
 95  14 -1.02297713580670279754
 96  14 -0.59699830396207986816
 97  14 -0.40344151134284500504
 98  14 0.00000000000000000000
 99  14 0.00000000000000000000
100  14 0.00000000000000000000
  0  15 -16.23860117339746622633
  1  15 -17.28575303224036474603
  2  15 -16.41255991262545776976
  3  15 -15.27423095416873444208
  4  15 -15.35223085443450408150
  5  15 -15.22302523095006776543
  6  15 -15.93186500043076136990
  7  15 -15.45361031544374519342
  8  15 -15.78788828954193412812
  9  15 -16.12284575035412359512
 10  15 -15.43890512482810351003
 11  15 -16.02341952871855923490
 12  15 -15.72072091199133936357
 13  15 -15.78573759737872173048
 14  15 -15.82160677349741817466
 15  15 -15.42002469465558611716
 16  15 -15.95187417828346454485
 17  15 -15.34091528719466168695
 18  15 -16.29061478816972652339
 19  15 -16.33443275374085956742
 20  15 -15.52415793444839486881
 21  15 -15.79495206774309146169
 22  15 -16.59949173762317187197
 23  15 -15.53984902735886386438
 24  15 -15.78006424462734713643
 25  15 -15.10554279116560749685
 26  15 -16.22457427354964920596
 27  15 -15.81021244301773265306
 28  15 -16.20256033903065784330
 29  15 -16.00073147016859209657
 30  15 -15.13724512649962861133
 31  15 -15.28433777807380167246
 32  15 -15.44764813523385704741
 33  15 -16.65360575507038731757
 34  15 -15.93326682022861717769
 35  15 -15.72191358531116023300
 36  15 -15.57559074547083177720
 37  15 -15.42347060828124405418
 38  15 -15.39895824964987269823
 39  15 -15.75565935514606330514
 40  15 -16.24835332225838513409
 41  15 -15.40528009939515463600
 42  15 -15.51452723679996381634
 43  15 -15.66759674236366350897
 44  15 -16.88477214010438842706
 45  15 -15.50027452002585448554
 46  15 -15.83494080533083803175
 47  15 -16.33343712568579420008
 48  15 -15.15130124619363094496
 49  15 -15.60105736287346900326
 50  15 -15.78288933574710917185
 51  15 -17.18619802126184836766
 52  15 -15.51371753727754665420
 53  15 -15.04967204623031662436
 54  15 -14.88186997052376447925
 55  15 -14.29810921396219747237
 56  15 -14.13236568341078935873
 57  15 -14.30867672469819140701
 58  15 -13.49735522818531130440
 59  15 -13.12470229133015031664
 60  15 -13.04798740746831420267
 61  15 -12.64244472282993214662
 62  15 -12.43901281960405391658
 63  15 -11.82900052195624063245
 64  15 -11.71331569953298235021
 65  15 -11.62626243451353680314
 66  15 -11.26177117901103308384
 67  15 -10.89552500400549561732
 68  15 -10.42965953923329180952
 69  15 -10.11964821796553692934
 70  15 -10.08243388364941850455
 71  15 -10.02212522147457107735
 72  15 -9.72080838866169116841
 73  15 -9.14327568816331925916
 74  15 -8.88852726352846644886
 75  15 -8.52759890047221702503
 76  15 -8.50425051474212700953
 77  15 -8.12050420524704641423
 78  15 -7.76343698624803923991
 79  15 -7.48866727361867923207
 80  15 -7.19675685852503921325
 81  15 -6.71420844750602530127
 82  15 -6.51815077486946226060
 83  15 -6.34177926670201941306
 84  15 -5.97409835073236550329
 85  15 -5.54597323551629450833
 86  15 -5.64422211392120409812
 87  15 -5.16869008245138772395
 88  15 -4.76850458285662437419
 89  15 -4.77873917596299691013
 90  15 -4.60951614426058320362
 91  15 -3.92050816151901271311
 92  15 -3.70912640633360490838
 93  15 -3.18604113659860566088
 94  15 -2.90859368054495304179
 95  15 -2.88576383426533533694
 96  15 -2.52241096188169366954
 97  15 -2.55713086376173093228
 98  15 -1.92679676432594515489
 99  15 -2.07393263746843592443
100  15 -1.45529022384027162396
  0  16 -16.23860117339746622633
  1  16 -17.28575303224036474603
  2  16 -16.41255991262545776976
  3  16 -15.27423095416873444208
  4  16 -15.35223085443450408150
  5  16 -15.22302523095006776543
  6  16 -15.93186500043076136990
  7  16 -15.45361031544374519342
  8  16 -15.78788828954193412812
  9  16 -16.12284575035412359512
 10  16 -15.43890512482810351003
 11  16 -16.02341952871855923490
 12  16 -15.72072091199133936357
 13  16 -15.78573759737872173048
 14  16 -15.82160677349741817466
 15  16 -15.42002469465558611716
 16  16 -15.95187417828346454485
 17  16 -15.34091528719466168695
 18  16 -16.29061478816972652339
 19  16 -16.33443275374085956742
 20  16 -15.52415793444839486881
 21  16 -15.79495206774309146169
 22  16 -16.59949173762317187197
 23  16 -15.53984902735886386438
 24  16 -15.78006424462734713643
 25  16 -15.10554279116560749685
 26  16 -16.22457427354964920596
 27  16 -15.81021244301773265306
 28  16 -16.20256033903065784330
 29  16 -16.00073147016859209657
 30  16 -15.13724512649962861133
 31  16 -15.28433777807380167246
 32  16 -15.44764813523385704741
 33  16 -16.65360575507038731757
 34  16 -15.93326682022861717769
 35  16 -15.72191358531116023300
 36  16 -15.57559074547083177720
 37  16 -15.42347060828124405418
 38  16 -15.39895824964987269823
 39  16 -15.75565935514606330514
 40  16 -16.24835332225838513409
 41  16 -15.40528009939515463600
 42  16 -15.51452723679996381634
 43  16 -15.66759674236366350897
 44  16 -16.88477214010438842706
 45  16 -15.50027452002585448554
 46  16 -15.83494080533083803175
 47  16 -16.33343712568579420008
 48  16 -15.15130124619363094496
 49  16 -15.60105736287346900326
 50  16 -15.78288933574710917185
 51  16 -17.18619802126184836766
 52  16 -17.75859722870136891970
 53  16 -15.55441846693379304156
 54  16 -15.84376604878650240948
 55  16 -16.43094082787996157435
 56  16 -15.46853952671074416969
 57  16 -15.59176308793235499195
 58  16 -16.58314368557050499930
 59  16 -15.37870209556626122094
 60  16 -15.14768766521822662696
 61  16 -14.86204615288348307445
 62  16 -14.38262647092284751693
 63  16 -13.91133559674748099155
 64  16 -13.68143209979682950461
 65  16 -13.65100793331138895326
 66  16 -13.27519386218206953743
 67  16 -12.89351364086187956559
 68  16 -12.43956861971531502320
 69  16 -12.17584725785232713235
 70  16 -12.09128107409321550847
 71  16 -11.89825119461969471502
 72  16 -11.88867645473774103948
 73  16 -11.08721567542384178751
 74  16 -10.86071002286127296088
 75  16 -10.61015044704853416135
 76  16 -10.45750882364436940009
 77  16 -9.84504525312476985732
 78  16 -9.74449911437286608873
 79  16 -9.40560386255966740521
 80  16 -9.07502570879371539547
 81  16 -8.77990197714445130828
 82  16 -8.52414618798246337406
 83  16 -8.52315199505977538763
 84  16 -7.98686406544062865720
 85  16 -7.68533486534367682452
 86  16 -7.56183057318549156633
 87  16 -7.12265179956133209771
 88  16 -6.74858884879289533387
 89  16 -6.87941467373449455636
 90  16 -6.66633462379567998113
 91  16 -5.91181862166985361284
 92  16 -5.60525826744760014009
 93  16 -5.31854242790114550843
 94  16 -4.92964458931965143762
 95  16 -5.23711941022053650840
 96  16 -4.52582737827686720777
 97  16 -4.43632039544179601620
 98  16 -3.77653303799140127595
 99  16 -3.80898193694519893171
100  16 -3.13233189685733259822
  0  17 -16.23860117339746622633
  1  17 -17.28575303224036474603
  2  17 -16.41255991262545776976
  3  17 -15.27423095416873444208
  4  17 -15.35223085443450408150
  5  17 -15.22302523095006776543
  6  17 -15.93186500043076136990
  7  17 -15.45361031544374519342
  8  17 -15.78788828954193412812
  9  17 -16.12284575035412359512
 10  17 -15.43890512482810351003
 11  17 -16.02341952871855923490
 12  17 -15.72072091199133936357
 13  17 -15.78573759737872173048
 14  17 -15.82160677349741817466
 15  17 -15.42002469465558611716
 16  17 -15.95187417828346454485
 17  17 -15.34091528719466168695
 18  17 -16.29061478816972652339
 19  17 -16.33443275374085956742
 20  17 -15.52415793444839486881
 21  17 -15.79495206774309146169
 22  17 -16.59949173762317187197
 23  17 -15.53984902735886386438
 24  17 -15.78006424462734713643
 25  17 -15.10554279116560749685
 26  17 -16.22457427354964920596
 27  17 -15.81021244301773265306
 28  17 -16.20256033903065784330
 29  17 -16.00073147016859209657
 30  17 -15.13724512649962861133
 31  17 -15.28433777807380167246
 32  17 -15.44764813523385704741
 33  17 -16.65360575507038731757
 34  17 -15.93326682022861717769
 35  17 -15.72191358531116023300
 36  17 -15.57559074547083177720
 37  17 -15.42347060828124405418
 38  17 -15.39895824964987269823
 39  17 -15.75565935514606330514
 40  17 -16.24835332225838513409
 41  17 -15.40528009939515463600
 42  17 -15.51452723679996381634
 43  17 -15.66759674236366350897
 44  17 -16.88477214010438842706
 45  17 -15.50027452002585448554
 46  17 -15.83494080533083803175
 47  17 -16.33343712568579420008
 48  17 -15.15130124619363094496
 49  17 -15.60105736287346900326
 50  17 -15.78288933574710917185
 51  17 -17.18619802126184836766
 52  17 -17.75859722870136891970
 53  17 -15.55441846693379304156
 54  17 -15.84376604878650240948
 55  17 -16.43094082787996157435
 56  17 -15.46853952671074416969
 57  17 -15.59176308793235499195
 58  17 -16.58314368557050499930
 59  17 -16.15856077755933384310
 60  17 -15.27846289325997020114
 61  17 -15.12121124520793458146
 62  17 -15.34859450076983122813
 63  17 -15.33150890454003167918
 64  17 -15.51168635255364058878
 65  17 -15.20727703013926124243
 66  17 -15.90404566858397217288
 67  17 -14.92636102199194070295
 68  17 -14.56946539537010743004
 69  17 -14.25725579986819724354
 70  17 -14.03741415535918157786
 71  17 -14.01004565207504448665
 72  17 -13.85234341594283691279
 73  17 -13.06582567974551700729
 74  17 -12.99566994371885186865
 75  17 -12.61666112007051587796
 76  17 -12.55290706094025843242
 77  17 -12.15430157347163664383
 78  17 -11.82503490761869713310
 79  17 -11.50388456944627080247
 80  17 -11.19559953552731812465
 81  17 -10.76029994770228626066
 82  17 -10.54989030787930914812
 83  17 -10.42548738066116165157
 84  17 -10.09574986163818977047
 85  17 -9.71025748696265189608
 86  17 -9.58731893618166353122
 87  17 -9.26653204403347885432
 88  17 -8.73348371313757354528
 89  17 -8.91013118284067395791
 90  17 -8.59192709210271665654
 91  17 -8.00145355465233620862
 92  17 -7.54100281239848424519
 93  17 -7.29416869124389410928
 94  17 -6.98842852325021812732
 95  17 -7.02975533667296037521
 96  17 -6.56781925101614660889
 97  17 -6.37758269625921148105
 98  17 -6.05997749233238192090
 99  17 -5.85789355149969370729
100  17 -5.09240673168357371736
  0  18 -16.23860117339746622633
  1  18 -17.28575303224036474603
  2  18 -16.41255991262545776976
  3  18 -15.27423095416873444208
  4  18 -15.35223085443450408150
  5  18 -15.22302523095006776543
  6  18 -15.93186500043076136990
  7  18 -15.45361031544374519342
  8  18 -15.78788828954193412812
  9  18 -16.12284575035412359512
 10  18 -15.43890512482810351003
 11  18 -16.02341952871855923490
 12  18 -15.72072091199133936357
 13  18 -15.78573759737872173048
 14  18 -15.82160677349741817466
 15  18 -15.42002469465558611716
 16  18 -15.95187417828346454485
 17  18 -15.34091528719466168695
 18  18 -16.29061478816972652339
 19  18 -16.33443275374085956742
 20  18 -15.52415793444839486881
 21  18 -15.79495206774309146169
 22  18 -16.59949173762317187197
 23  18 -15.53984902735886386438
 24  18 -15.78006424462734713643
 25  18 -15.10554279116560749685
 26  18 -16.22457427354964920596
 27  18 -15.81021244301773265306
 28  18 -16.20256033903065784330
 29  18 -16.00073147016859209657
 30  18 -15.13724512649962861133
 31  18 -15.28433777807380167246
 32  18 -15.44764813523385704741
 33  18 -16.65360575507038731757
 34  18 -15.93326682022861717769
 35  18 -15.72191358531116023300
 36  18 -15.57559074547083177720
 37  18 -15.42347060828124405418
 38  18 -15.39895824964987269823
 39  18 -15.75565935514606330514
 40  18 -16.24835332225838513409
 41  18 -15.40528009939515463600
 42  18 -15.51452723679996381634
 43  18 -15.66759674236366350897
 44  18 -16.88477214010438842706
 45  18 -15.50027452002585448554
 46  18 -15.83494080533083803175
 47  18 -16.33343712568579420008
 48  18 -15.15130124619363094496
 49  18 -15.60105736287346900326
 50  18 -15.78288933574710917185
 51  18 -17.18619802126184836766
 52  18 -17.75859722870136891970
 53  18 -15.55441846693379304156
 54  18 -15.84376604878650240948
 55  18 -16.43094082787996157435
 56  18 -15.46853952671074416969
 57  18 -15.59176308793235499195
 58  18 -16.58314368557050499930
 59  18 -16.15856077755933384310
 60  18 -15.27846289325997020114
 61  18 -15.12121124520793458146
 62  18 -15.34859450076983122813
 63  18 -15.33150890454003167918
 64  18 -15.51168635255364058878
 65  18 -15.20727703013926124243
 66  18 -16.85819848057519010354
 67  18 -15.19822559763600366978
 68  18 -15.95556708322350658591
 69  18 -16.01251703074286325545
 70  18 -15.68322725551272966982
 71  18 -15.95297420478556382761
 72  18 -15.85751196513021810119
 73  18 -14.99759733548680884496
 74  18 -15.01717556857267332759
 75  18 -14.72035671913679166778
 76  18 -14.57146788987408214666
 77  18 -14.01458473973672091972
 78  18 -13.88892843206034299897
 79  18 -13.45312099788713489090
 80  18 -13.15683094931661756277
 81  18 -12.77130153222051589523
 82  18 -12.63143962667858488658
 83  18 -12.47377939938606417059
 84  18 -12.02707720449341977087
 85  18 -11.83564759568786683985
 86  18 -11.63722464344174056805
 87  18 -11.31050972465073378714
 88  18 -10.68006620126576855512
 89  18 -10.88280737096752126547
 90  18 -10.70283017540613990093
 91  18 -10.00372462743674795149
 92  18 -9.51459913822428760000
 93  18 -9.38944328160873453726
 94  18 -9.05468071328754398053
 95  18 -8.98977229026000124179
 96  18 -8.56328961653638565110
 97  18 -8.31632511847394084725
 98  18 -7.93667717847573150891
 99  18 -7.91513612495803720037
100  18 -7.14905719390114935408
  0  19 -16.23860117339746622633
  1  19 -17.28575303224036474603
  2  19 -16.41255991262545776976
  3  19 -15.27423095416873444208
  4  19 -15.35223085443450408150
  5  19 -15.22302523095006776543
  6  19 -15.93186500043076136990
  7  19 -15.45361031544374519342
  8  19 -15.78788828954193412812
  9  19 -16.12284575035412359512
 10  19 -15.43890512482810351003
 11  19 -16.02341952871855923490
 12  19 -15.72072091199133936357
 13  19 -15.78573759737872173048
 14  19 -15.82160677349741817466
 15  19 -15.42002469465558611716
 16  19 -15.95187417828346454485
 17  19 -15.34091528719466168695
 18  19 -16.29061478816972652339
 19  19 -16.33443275374085956742
 20  19 -15.52415793444839486881
 21  19 -15.79495206774309146169
 22  19 -16.59949173762317187197
 23  19 -15.53984902735886386438
 24  19 -15.78006424462734713643
 25  19 -15.10554279116560749685
 26  19 -16.22457427354964920596
 27  19 -15.81021244301773265306
 28  19 -16.20256033903065784330
 29  19 -16.00073147016859209657
 30  19 -15.13724512649962861133
 31  19 -15.28433777807380167246
 32  19 -15.44764813523385704741
 33  19 -16.65360575507038731757
 34  19 -15.93326682022861717769
 35  19 -15.72191358531116023300
 36  19 -15.57559074547083177720
 37  19 -15.42347060828124405418
 38  19 -15.39895824964987269823
 39  19 -15.75565935514606330514
 40  19 -16.24835332225838513409
 41  19 -15.40528009939515463600
 42  19 -15.51452723679996381634
 43  19 -15.66759674236366350897
 44  19 -16.88477214010438842706
 45  19 -15.50027452002585448554
 46  19 -15.83494080533083803175
 47  19 -16.33343712568579420008
 48  19 -15.15130124619363094496
 49  19 -15.60105736287346900326
 50  19 -15.78288933574710917185
 51  19 -17.18619802126184836766
 52  19 -17.75859722870136891970
 53  19 -15.55441846693379304156
 54  19 -15.84376604878650240948
 55  19 -16.43094082787996157435
 56  19 -15.46853952671074416969
 57  19 -15.59176308793235499195
 58  19 -16.58314368557050499930
 59  19 -16.15856077755933384310
 60  19 -15.27846289325997020114
 61  19 -15.12121124520793458146
 62  19 -15.34859450076983122813
 63  19 -15.33150890454003167918
 64  19 -15.51168635255364058878
 65  19 -15.20727703013926124243
 66  19 -16.85819848057519010354
 67  19 -15.19822559763600366978
 68  19 -15.95556708322350658591
 69  19 -16.01251703074286325545
 70  19 -15.68322725551272966982
 71  19 -15.95297420478556382761
 72  19 -15.85751196513021810119
 73  19 -15.18998699986102707271
 74  19 -15.80604748975805939892
 75  19 -16.02368105970752054645
 76  19 -15.51253104410622896125
 77  19 -15.83118353996631988423
 78  19 -15.41811116417210136831
 79  19 -17.10612130186831691958
 80  19 -15.14659547947991669048
 81  19 -14.81428662094233850155
 82  19 -14.64213668153426795016
 83  19 -14.43695444086429091612
 84  19 -14.09550040709037510567
 85  19 -14.07505257680929666719
 86  19 -13.68082389164048784380
 87  19 -13.48006503855531512670
 88  19 -12.75256216816061893837
 89  19 -12.95987727135962686020
 90  19 -12.65066183220478279736
 91  19 -12.06860415186120150111
 92  19 -11.56356898430242452491
 93  19 -11.34377600823721898848
 94  19 -11.01078701086073508009
 95  19 -11.18064288914744253134
 96  19 -10.51751715079368487693
 97  19 -10.47155619231031131733
 98  19 -10.13506889763163165696
 99  19 -9.73987333361893092842
100  19 -9.26084864280003117187
  0  20 -16.23860117339746622633
  1  20 -17.28575303224036474603
  2  20 -16.41255991262545776976
  3  20 -15.27423095416873444208
  4  20 -15.35223085443450408150
  5  20 -15.22302523095006776543
  6  20 -15.93186500043076136990
  7  20 -15.45361031544374519342
  8  20 -15.78788828954193412812
  9  20 -16.12284575035412359512
 10  20 -15.43890512482810351003
 11  20 -16.02341952871855923490
 12  20 -15.72072091199133936357
 13  20 -15.78573759737872173048
 14  20 -15.82160677349741817466
 15  20 -15.42002469465558611716
 16  20 -15.95187417828346454485
 17  20 -15.34091528719466168695
 18  20 -16.29061478816972652339
 19  20 -16.33443275374085956742
 20  20 -15.52415793444839486881
 21  20 -15.79495206774309146169
 22  20 -16.59949173762317187197
 23  20 -15.53984902735886386438
 24  20 -15.78006424462734713643
 25  20 -15.10554279116560749685
 26  20 -16.22457427354964920596
 27  20 -15.81021244301773265306
 28  20 -16.20256033903065784330
 29  20 -16.00073147016859209657
 30  20 -15.13724512649962861133
 31  20 -15.28433777807380167246
 32  20 -15.44764813523385704741
 33  20 -16.65360575507038731757
 34  20 -15.93326682022861717769
 35  20 -15.72191358531116023300
 36  20 -15.57559074547083177720
 37  20 -15.42347060828124405418
 38  20 -15.39895824964987269823
 39  20 -15.75565935514606330514
 40  20 -16.24835332225838513409
 41  20 -15.40528009939515463600
 42  20 -15.51452723679996381634
 43  20 -15.66759674236366350897
 44  20 -16.88477214010438842706
 45  20 -15.50027452002585448554
 46  20 -15.83494080533083803175
 47  20 -16.33343712568579420008
 48  20 -15.15130124619363094496
 49  20 -15.60105736287346900326
 50  20 -15.78288933574710917185
 51  20 -17.18619802126184836766
 52  20 -17.75859722870136891970
 53  20 -15.55441846693379304156
 54  20 -15.84376604878650240948
 55  20 -16.43094082787996157435
 56  20 -15.46853952671074416969
 57  20 -15.59176308793235499195
 58  20 -16.58314368557050499930
 59  20 -16.15856077755933384310
 60  20 -15.27846289325997020114
 61  20 -15.12121124520793458146
 62  20 -15.34859450076983122813
 63  20 -15.33150890454003167918
 64  20 -15.51168635255364058878
 65  20 -15.20727703013926124243
 66  20 -16.85819848057519010354
 67  20 -15.19822559763600366978
 68  20 -15.95556708322350658591
 69  20 -16.01251703074286325545
 70  20 -15.68322725551272966982
 71  20 -15.95297420478556382761
 72  20 -15.85751196513021810119
 73  20 -15.18998699986102707271
 74  20 -15.80604748975805939892
 75  20 -16.02368105970752054645
 76  20 -15.51253104410622896125
 77  20 -15.83118353996631988423
 78  20 -15.41811116417210136831
 79  20 -17.10612130186831691958
 80  20 -15.42110640811050537025
 81  20 -15.71472036893598023255
 82  20 -15.92410407180217291057
 83  20 -15.22545180971821743299
 84  20 -15.05841688804136069280
 85  20 -15.76209498066051928333
 86  20 -15.74866341239257749862
 87  20 -15.34840937109232505975
 88  20 -14.78095373782533705764
 89  20 -15.09258424631684469830
 90  20 -14.68528881149852693966
 91  20 -14.02870365672977825966
 92  20 -13.57131080186993621339
 93  20 -13.52149229917239736665
 94  20 -13.02459505662822003558
 95  20 -13.20573943630635405100
 96  20 -12.69474125235333517026
 97  20 -12.39007994724189209990
 98  20 -12.06654459697610093372
 99  20 -11.85670461754588700387
100  20 -11.31077115122540988068
  0  21 -16.23860117339746622633
  1  21 -17.28575303224036474603
  2  21 -16.41255991262545776976
  3  21 -15.27423095416873444208
  4  21 -15.35223085443450408150
  5  21 -15.22302523095006776543
  6  21 -15.93186500043076136990
  7  21 -15.45361031544374519342
  8  21 -15.78788828954193412812
  9  21 -16.12284575035412359512
 10  21 -15.43890512482810351003
 11  21 -16.02341952871855923490
 12  21 -15.72072091199133936357
 13  21 -15.78573759737872173048
 14  21 -15.82160677349741817466
 15  21 -15.42002469465558611716
 16  21 -15.95187417828346454485
 17  21 -15.34091528719466168695
 18  21 -16.29061478816972652339
 19  21 -16.33443275374085956742
 20  21 -15.52415793444839486881
 21  21 -15.79495206774309146169
 22  21 -16.59949173762317187197
 23  21 -15.53984902735886386438
 24  21 -15.78006424462734713643
 25  21 -15.10554279116560749685
 26  21 -16.22457427354964920596
 27  21 -15.81021244301773265306
 28  21 -16.20256033903065784330
 29  21 -16.00073147016859209657
 30  21 -15.13724512649962861133
 31  21 -15.28433777807380167246
 32  21 -15.44764813523385704741
 33  21 -16.65360575507038731757
 34  21 -15.93326682022861717769
 35  21 -15.72191358531116023300
 36  21 -15.57559074547083177720
 37  21 -15.42347060828124405418
 38  21 -15.39895824964987269823
 39  21 -15.75565935514606330514
 40  21 -16.24835332225838513409
 41  21 -15.40528009939515463600
 42  21 -15.51452723679996381634
 43  21 -15.66759674236366350897
 44  21 -16.88477214010438842706
 45  21 -15.50027452002585448554
 46  21 -15.83494080533083803175
 47  21 -16.33343712568579420008
 48  21 -15.15130124619363094496
 49  21 -15.60105736287346900326
 50  21 -15.78288933574710917185
 51  21 -17.18619802126184836766
 52  21 -17.75859722870136891970
 53  21 -15.55441846693379304156
 54  21 -15.84376604878650240948
 55  21 -16.43094082787996157435
 56  21 -15.46853952671074416969
 57  21 -15.59176308793235499195
 58  21 -16.58314368557050499930
 59  21 -16.15856077755933384310
 60  21 -15.27846289325997020114
 61  21 -15.12121124520793458146
 62  21 -15.34859450076983122813
 63  21 -15.33150890454003167918
 64  21 -15.51168635255364058878
 65  21 -15.20727703013926124243
 66  21 -16.85819848057519010354
 67  21 -15.19822559763600366978
 68  21 -15.95556708322350658591
 69  21 -16.01251703074286325545
 70  21 -15.68322725551272966982
 71  21 -15.95297420478556382761
 72  21 -15.85751196513021810119
 73  21 -15.18998699986102707271
 74  21 -15.80604748975805939892
 75  21 -16.02368105970752054645
 76  21 -15.51253104410622896125
 77  21 -15.83118353996631988423
 78  21 -15.41811116417210136831
 79  21 -17.10612130186831691958
 80  21 -15.42110640811050537025
 81  21 -15.71472036893598023255
 82  21 -15.92410407180217291057
 83  21 -15.22545180971821743299
 84  21 -15.05841688804136069280
 85  21 -15.76209498066051928333
 86  21 -15.74866341239257749862
 87  21 -15.34840937109232505975
 88  21 -16.07719370285650484220
 89  21 -17.46202768622011447519
 90  21 -15.20027190691950380597
 91  21 -15.42456750810209342717
 92  21 -15.45104119022542121797
 93  21 -15.20360662007107421800
 94  21 -15.02454919996337245891
 95  21 -15.27986088383987883788
 96  21 -14.66390014984394341013
 97  21 -14.53010036866433019043
 98  21 -14.26941043937884323611
 99  21 -13.91633203052691136747
100  21 -13.39157188528741748712
  0  22 -16.23860117339746622633
  1  22 -17.28575303224036474603
  2  22 -16.41255991262545776976
  3  22 -15.27423095416873444208
  4  22 -15.35223085443450408150
  5  22 -15.22302523095006776543
  6  22 -15.93186500043076136990
  7  22 -15.45361031544374519342
  8  22 -15.78788828954193412812
  9  22 -16.12284575035412359512
 10  22 -15.43890512482810351003
 11  22 -16.02341952871855923490
 12  22 -15.72072091199133936357
 13  22 -15.78573759737872173048
 14  22 -15.82160677349741817466
 15  22 -15.42002469465558611716
 16  22 -15.95187417828346454485
 17  22 -15.34091528719466168695
 18  22 -16.29061478816972652339
 19  22 -16.33443275374085956742
 20  22 -15.52415793444839486881
 21  22 -15.79495206774309146169
 22  22 -16.59949173762317187197
 23  22 -15.53984902735886386438
 24  22 -15.78006424462734713643
 25  22 -15.10554279116560749685
 26  22 -16.22457427354964920596
 27  22 -15.81021244301773265306
 28  22 -16.20256033903065784330
 29  22 -16.00073147016859209657
 30  22 -15.13724512649962861133
 31  22 -15.28433777807380167246
 32  22 -15.44764813523385704741
 33  22 -16.65360575507038731757
 34  22 -15.93326682022861717769
 35  22 -15.72191358531116023300
 36  22 -15.57559074547083177720
 37  22 -15.42347060828124405418
 38  22 -15.39895824964987269823
 39  22 -15.75565935514606330514
 40  22 -16.24835332225838513409
 41  22 -15.40528009939515463600
 42  22 -15.51452723679996381634
 43  22 -15.66759674236366350897
 44  22 -16.88477214010438842706
 45  22 -15.50027452002585448554
 46  22 -15.83494080533083803175
 47  22 -16.33343712568579420008
 48  22 -15.15130124619363094496
 49  22 -15.60105736287346900326
 50  22 -15.78288933574710917185
 51  22 -17.18619802126184836766
 52  22 -17.75859722870136891970
 53  22 -15.55441846693379304156
 54  22 -15.84376604878650240948
 55  22 -16.43094082787996157435
 56  22 -15.46853952671074416969
 57  22 -15.59176308793235499195
 58  22 -16.58314368557050499930
 59  22 -16.15856077755933384310
 60  22 -15.27846289325997020114
 61  22 -15.12121124520793458146
 62  22 -15.34859450076983122813
 63  22 -15.33150890454003167918
 64  22 -15.51168635255364058878
 65  22 -15.20727703013926124243
 66  22 -16.85819848057519010354
 67  22 -15.19822559763600366978
 68  22 -15.95556708322350658591
 69  22 -16.01251703074286325545
 70  22 -15.68322725551272966982
 71  22 -15.95297420478556382761
 72  22 -15.85751196513021810119
 73  22 -15.18998699986102707271
 74  22 -15.80604748975805939892
 75  22 -16.02368105970752054645
 76  22 -15.51253104410622896125
 77  22 -15.83118353996631988423
 78  22 -15.41811116417210136831
 79  22 -17.10612130186831691958
 80  22 -15.42110640811050537025
 81  22 -15.71472036893598023255
 82  22 -15.92410407180217291057
 83  22 -15.22545180971821743299
 84  22 -15.05841688804136069280
 85  22 -15.76209498066051928333
 86  22 -15.74866341239257749862
 87  22 -15.34840937109232505975
 88  22 -16.07719370285650484220
 89  22 -17.46202768622011447519
 90  22 -15.20027190691950380597
 91  22 -15.42456750810209342717
 92  22 -15.45104119022542121797
 93  22 -15.20360662007107421800
 94  22 -15.10228568051245368054
 95  22 -15.44172844658918997141
 96  22 -16.24168557648839339436
 97  22 -15.79275945550002369089
 98  22 -15.26785238106513986622
 99  22 -15.15923494487343070602
100  22 -15.36473527157409968424
  0  23 -16.23860117339746622633
  1  23 -17.28575303224036474603
  2  23 -16.41255991262545776976
  3  23 -15.27423095416873444208
  4  23 -15.35223085443450408150
  5  23 -15.22302523095006776543
  6  23 -15.93186500043076136990
  7  23 -15.45361031544374519342
  8  23 -15.78788828954193412812
  9  23 -16.12284575035412359512
 10  23 -15.43890512482810351003
 11  23 -16.02341952871855923490
 12  23 -15.72072091199133936357
 13  23 -15.78573759737872173048
 14  23 -15.82160677349741817466
 15  23 -15.42002469465558611716
 16  23 -15.95187417828346454485
 17  23 -15.34091528719466168695
 18  23 -16.29061478816972652339
 19  23 -16.33443275374085956742
 20  23 -15.52415793444839486881
 21  23 -15.79495206774309146169
 22  23 -16.59949173762317187197
 23  23 -15.53984902735886386438
 24  23 -15.78006424462734713643
 25  23 -15.10554279116560749685
 26  23 -16.22457427354964920596
 27  23 -15.81021244301773265306
 28  23 -16.20256033903065784330
 29  23 -16.00073147016859209657
 30  23 -15.13724512649962861133
 31  23 -15.28433777807380167246
 32  23 -15.44764813523385704741
 33  23 -16.65360575507038731757
 34  23 -15.93326682022861717769
 35  23 -15.72191358531116023300
 36  23 -15.57559074547083177720
 37  23 -15.42347060828124405418
 38  23 -15.39895824964987269823
 39  23 -15.75565935514606330514
 40  23 -16.24835332225838513409
 41  23 -15.40528009939515463600
 42  23 -15.51452723679996381634
 43  23 -15.66759674236366350897
 44  23 -16.88477214010438842706
 45  23 -15.50027452002585448554
 46  23 -15.83494080533083803175
 47  23 -16.33343712568579420008
 48  23 -15.15130124619363094496
 49  23 -15.60105736287346900326
 50  23 -15.78288933574710917185
 51  23 -17.18619802126184836766
 52  23 -17.75859722870136891970
 53  23 -15.55441846693379304156
 54  23 -15.84376604878650240948
 55  23 -16.43094082787996157435
 56  23 -15.46853952671074416969
 57  23 -15.59176308793235499195
 58  23 -16.58314368557050499930
 59  23 -16.15856077755933384310
 60  23 -15.27846289325997020114
 61  23 -15.12121124520793458146
 62  23 -15.34859450076983122813
 63  23 -15.33150890454003167918
 64  23 -15.51168635255364058878
 65  23 -15.20727703013926124243
 66  23 -16.85819848057519010354
 67  23 -15.19822559763600366978
 68  23 -15.95556708322350658591
 69  23 -16.01251703074286325545
 70  23 -15.68322725551272966982
 71  23 -15.95297420478556382761
 72  23 -15.85751196513021810119
 73  23 -15.18998699986102707271
 74  23 -15.80604748975805939892
 75  23 -16.02368105970752054645
 76  23 -15.51253104410622896125
 77  23 -15.83118353996631988423
 78  23 -15.41811116417210136831
 79  23 -17.10612130186831691958
 80  23 -15.42110640811050537025
 81  23 -15.71472036893598023255
 82  23 -15.92410407180217291057
 83  23 -15.22545180971821743299
 84  23 -15.05841688804136069280
 85  23 -15.76209498066051928333
 86  23 -15.74866341239257749862
 87  23 -15.34840937109232505975
 88  23 -16.07719370285650484220
 89  23 -17.46202768622011447519
 90  23 -15.20027190691950380597
 91  23 -15.42456750810209342717
 92  23 -15.45104119022542121797
 93  23 -15.20360662007107421800
 94  23 -15.10228568051245368054
 95  23 -15.44172844658918997141
 96  23 -16.24168557648839339436
 97  23 -15.79275945550002369089
 98  23 -15.26785238106513986622
 99  23 -15.15923494487343070602
100  23 -15.36473527157409968424
  0  24 -16.23860117339746622633
  1  24 -17.28575303224036474603
  2  24 -16.41255991262545776976
  3  24 -15.27423095416873444208
  4  24 -15.35223085443450408150
  5  24 -15.22302523095006776543
  6  24 -15.93186500043076136990
  7  24 -15.45361031544374519342
  8  24 -15.78788828954193412812
  9  24 -16.12284575035412359512
 10  24 -15.43890512482810351003
 11  24 -16.02341952871855923490
 12  24 -15.72072091199133936357
 13  24 -15.78573759737872173048
 14  24 -15.82160677349741817466
 15  24 -15.42002469465558611716
 16  24 -15.95187417828346454485
 17  24 -15.34091528719466168695
 18  24 -16.29061478816972652339
 19  24 -16.33443275374085956742
 20  24 -15.52415793444839486881
 21  24 -15.79495206774309146169
 22  24 -16.59949173762317187197
 23  24 -15.53984902735886386438
 24  24 -15.78006424462734713643
 25  24 -15.10554279116560749685
 26  24 -16.22457427354964920596
 27  24 -15.81021244301773265306
 28  24 -16.20256033903065784330
 29  24 -16.00073147016859209657
 30  24 -15.13724512649962861133
 31  24 -15.28433777807380167246
 32  24 -15.44764813523385704741
 33  24 -16.65360575507038731757
 34  24 -15.93326682022861717769
 35  24 -15.72191358531116023300
 36  24 -15.57559074547083177720
 37  24 -15.42347060828124405418
 38  24 -15.39895824964987269823
 39  24 -15.75565935514606330514
 40  24 -16.24835332225838513409
 41  24 -15.40528009939515463600
 42  24 -15.51452723679996381634
 43  24 -15.66759674236366350897
 44  24 -16.88477214010438842706
 45  24 -15.50027452002585448554
 46  24 -15.83494080533083803175
 47  24 -16.33343712568579420008
 48  24 -15.15130124619363094496
 49  24 -15.60105736287346900326
 50  24 -15.78288933574710917185
 51  24 -17.18619802126184836766
 52  24 -17.75859722870136891970
 53  24 -15.55441846693379304156
 54  24 -15.84376604878650240948
 55  24 -16.43094082787996157435
 56  24 -15.46853952671074416969
 57  24 -15.59176308793235499195
 58  24 -16.58314368557050499930
 59  24 -16.15856077755933384310
 60  24 -15.27846289325997020114
 61  24 -15.12121124520793458146
 62  24 -15.34859450076983122813
 63  24 -15.33150890454003167918
 64  24 -15.51168635255364058878
 65  24 -15.20727703013926124243
 66  24 -16.85819848057519010354
 67  24 -15.19822559763600366978
 68  24 -15.95556708322350658591
 69  24 -16.01251703074286325545
 70  24 -15.68322725551272966982
 71  24 -15.95297420478556382761
 72  24 -15.85751196513021810119
 73  24 -15.18998699986102707271
 74  24 -15.80604748975805939892
 75  24 -16.02368105970752054645
 76  24 -15.51253104410622896125
 77  24 -15.83118353996631988423
 78  24 -15.41811116417210136831
 79  24 -17.10612130186831691958
 80  24 -15.42110640811050537025
 81  24 -15.71472036893598023255
 82  24 -15.92410407180217291057
 83  24 -15.22545180971821743299
 84  24 -15.05841688804136069280
 85  24 -15.76209498066051928333
 86  24 -15.74866341239257749862
 87  24 -15.34840937109232505975
 88  24 -16.07719370285650484220
 89  24 -17.46202768622011447519
 90  24 -15.20027190691950380597
 91  24 -15.42456750810209342717
 92  24 -15.45104119022542121797
 93  24 -15.20360662007107421800
 94  24 -15.10228568051245368054
 95  24 -15.44172844658918997141
 96  24 -16.24168557648839339436
 97  24 -15.79275945550002369089
 98  24 -15.26785238106513986622
 99  24 -15.15923494487343070602
100  24 -15.36473527157409968424
  0  25 -16.23860117339746622633
  1  25 -17.28575303224036474603
  2  25 -16.41255991262545776976
  3  25 -15.27423095416873444208
  4  25 -15.35223085443450408150
  5  25 -15.22302523095006776543
  6  25 -15.93186500043076136990
  7  25 -15.45361031544374519342
  8  25 -15.78788828954193412812
  9  25 -16.12284575035412359512
 10  25 -15.43890512482810351003
 11  25 -16.02341952871855923490
 12  25 -15.72072091199133936357
 13  25 -15.78573759737872173048
 14  25 -15.82160677349741817466
 15  25 -15.42002469465558611716
 16  25 -15.95187417828346454485
 17  25 -15.34091528719466168695
 18  25 -16.29061478816972652339
 19  25 -16.33443275374085956742
 20  25 -15.52415793444839486881
 21  25 -15.79495206774309146169
 22  25 -16.59949173762317187197
 23  25 -15.53984902735886386438
 24  25 -15.78006424462734713643
 25  25 -15.10554279116560749685
 26  25 -16.22457427354964920596
 27  25 -15.81021244301773265306
 28  25 -16.20256033903065784330
 29  25 -16.00073147016859209657
 30  25 -15.13724512649962861133
 31  25 -15.28433777807380167246
 32  25 -15.44764813523385704741
 33  25 -16.65360575507038731757
 34  25 -15.93326682022861717769
 35  25 -15.72191358531116023300
 36  25 -15.57559074547083177720
 37  25 -15.42347060828124405418
 38  25 -15.39895824964987269823
 39  25 -15.75565935514606330514
 40  25 -16.24835332225838513409
 41  25 -15.40528009939515463600
 42  25 -15.51452723679996381634
 43  25 -15.66759674236366350897
 44  25 -16.88477214010438842706
 45  25 -15.50027452002585448554
 46  25 -15.83494080533083803175
 47  25 -16.33343712568579420008
 48  25 -15.15130124619363094496
 49  25 -15.60105736287346900326
 50  25 -15.78288933574710917185
 51  25 -17.18619802126184836766
 52  25 -17.75859722870136891970
 53  25 -15.55441846693379304156
 54  25 -15.84376604878650240948
 55  25 -16.43094082787996157435
 56  25 -15.46853952671074416969
 57  25 -15.59176308793235499195
 58  25 -16.58314368557050499930
 59  25 -16.15856077755933384310
 60  25 -15.27846289325997020114
 61  25 -15.12121124520793458146
 62  25 -15.34859450076983122813
 63  25 -15.33150890454003167918
 64  25 -15.51168635255364058878
 65  25 -15.20727703013926124243
 66  25 -16.85819848057519010354
 67  25 -15.19822559763600366978
 68  25 -15.95556708322350658591
 69  25 -16.01251703074286325545
 70  25 -15.68322725551272966982
 71  25 -15.95297420478556382761
 72  25 -15.85751196513021810119
 73  25 -15.18998699986102707271
 74  25 -15.80604748975805939892
 75  25 -16.02368105970752054645
 76  25 -15.51253104410622896125
 77  25 -15.83118353996631988423
 78  25 -15.41811116417210136831
 79  25 -17.10612130186831691958
 80  25 -15.42110640811050537025
 81  25 -15.71472036893598023255
 82  25 -15.92410407180217291057
 83  25 -15.22545180971821743299
 84  25 -15.05841688804136069280
 85  25 -15.76209498066051928333
 86  25 -15.74866341239257749862
 87  25 -15.34840937109232505975
 88  25 -16.07719370285650484220
 89  25 -17.46202768622011447519
 90  25 -15.20027190691950380597
 91  25 -15.42456750810209342717
 92  25 -15.45104119022542121797
 93  25 -15.20360662007107421800
 94  25 -15.10228568051245368054
 95  25 -15.44172844658918997141
 96  25 -16.24168557648839339436
 97  25 -15.79275945550002369089
 98  25 -15.26785238106513986622
 99  25 -15.15923494487343070602
100  25 -15.36473527157409968424
  0  26 -16.23860117339746622633
  1  26 -17.28575303224036474603
  2  26 -16.41255991262545776976
  3  26 -15.27423095416873444208
  4  26 -15.35223085443450408150
  5  26 -15.22302523095006776543
  6  26 -15.93186500043076136990
  7  26 -15.45361031544374519342
  8  26 -15.78788828954193412812
  9  26 -16.12284575035412359512
 10  26 -15.43890512482810351003
 11  26 -16.02341952871855923490
 12  26 -15.72072091199133936357
 13  26 -15.78573759737872173048
 14  26 -15.82160677349741817466
 15  26 -15.42002469465558611716
 16  26 -15.95187417828346454485
 17  26 -15.34091528719466168695
 18  26 -16.29061478816972652339
 19  26 -16.33443275374085956742
 20  26 -15.52415793444839486881
 21  26 -15.79495206774309146169
 22  26 -16.59949173762317187197
 23  26 -15.53984902735886386438
 24  26 -15.78006424462734713643
 25  26 -15.10554279116560749685
 26  26 -16.22457427354964920596
 27  26 -15.81021244301773265306
 28  26 -16.20256033903065784330
 29  26 -16.00073147016859209657
 30  26 -15.13724512649962861133
 31  26 -15.28433777807380167246
 32  26 -15.44764813523385704741
 33  26 -16.65360575507038731757
 34  26 -15.93326682022861717769
 35  26 -15.72191358531116023300
 36  26 -15.57559074547083177720
 37  26 -15.42347060828124405418
 38  26 -15.39895824964987269823
 39  26 -15.75565935514606330514
 40  26 -16.24835332225838513409
 41  26 -15.40528009939515463600
 42  26 -15.51452723679996381634
 43  26 -15.66759674236366350897
 44  26 -16.88477214010438842706
 45  26 -15.50027452002585448554
 46  26 -15.83494080533083803175
 47  26 -16.33343712568579420008
 48  26 -15.15130124619363094496
 49  26 -15.60105736287346900326
 50  26 -15.78288933574710917185
 51  26 -17.18619802126184836766
 52  26 -17.75859722870136891970
 53  26 -15.55441846693379304156
 54  26 -15.84376604878650240948
 55  26 -16.43094082787996157435
 56  26 -15.46853952671074416969
 57  26 -15.59176308793235499195
 58  26 -16.58314368557050499930
 59  26 -16.15856077755933384310
 60  26 -15.27846289325997020114
 61  26 -15.12121124520793458146
 62  26 -15.34859450076983122813
 63  26 -15.33150890454003167918
 64  26 -15.51168635255364058878
 65  26 -15.20727703013926124243
 66  26 -16.85819848057519010354
 67  26 -15.19822559763600366978
 68  26 -15.95556708322350658591
 69  26 -16.01251703074286325545
 70  26 -15.68322725551272966982
 71  26 -15.95297420478556382761
 72  26 -15.85751196513021810119
 73  26 -15.18998699986102707271
 74  26 -15.80604748975805939892
 75  26 -16.02368105970752054645
 76  26 -15.51253104410622896125
 77  26 -15.83118353996631988423
 78  26 -15.41811116417210136831
 79  26 -17.10612130186831691958
 80  26 -15.42110640811050537025
 81  26 -15.71472036893598023255
 82  26 -15.92410407180217291057
 83  26 -15.22545180971821743299
 84  26 -15.05841688804136069280
 85  26 -15.76209498066051928333
 86  26 -15.74866341239257749862
 87  26 -15.34840937109232505975
 88  26 -16.07719370285650484220
 89  26 -17.46202768622011447519
 90  26 -15.20027190691950380597
 91  26 -15.42456750810209342717
 92  26 -15.45104119022542121797
 93  26 -15.20360662007107421800
 94  26 -15.10228568051245368054
 95  26 -15.44172844658918997141
 96  26 -16.24168557648839339436
 97  26 -15.79275945550002369089
 98  26 -15.26785238106513986622
 99  26 -15.15923494487343070602
100  26 -15.36473527157409968424
  0  27 -16.23860117339746622633
  1  27 -17.28575303224036474603
  2  27 -16.41255991262545776976
  3  27 -15.27423095416873444208
  4  27 -15.35223085443450408150
  5  27 -15.22302523095006776543
  6  27 -15.93186500043076136990
  7  27 -15.45361031544374519342
  8  27 -15.78788828954193412812
  9  27 -16.12284575035412359512
 10  27 -15.43890512482810351003
 11  27 -16.02341952871855923490
 12  27 -15.72072091199133936357
 13  27 -15.78573759737872173048
 14  27 -15.82160677349741817466
 15  27 -15.42002469465558611716
 16  27 -15.95187417828346454485
 17  27 -15.34091528719466168695
 18  27 -16.29061478816972652339
 19  27 -16.33443275374085956742
 20  27 -15.52415793444839486881
 21  27 -15.79495206774309146169
 22  27 -16.59949173762317187197
 23  27 -15.53984902735886386438
 24  27 -15.78006424462734713643
 25  27 -15.10554279116560749685
 26  27 -16.22457427354964920596
 27  27 -15.81021244301773265306
 28  27 -16.20256033903065784330
 29  27 -16.00073147016859209657
 30  27 -15.13724512649962861133
 31  27 -15.28433777807380167246
 32  27 -15.44764813523385704741
 33  27 -16.65360575507038731757
 34  27 -15.93326682022861717769
 35  27 -15.72191358531116023300
 36  27 -15.57559074547083177720
 37  27 -15.42347060828124405418
 38  27 -15.39895824964987269823
 39  27 -15.75565935514606330514
 40  27 -16.24835332225838513409
 41  27 -15.40528009939515463600
 42  27 -15.51452723679996381634
 43  27 -15.66759674236366350897
 44  27 -16.88477214010438842706
 45  27 -15.50027452002585448554
 46  27 -15.83494080533083803175
 47  27 -16.33343712568579420008
 48  27 -15.15130124619363094496
 49  27 -15.60105736287346900326
 50  27 -15.78288933574710917185
 51  27 -17.18619802126184836766
 52  27 -17.75859722870136891970
 53  27 -15.55441846693379304156
 54  27 -15.84376604878650240948
 55  27 -16.43094082787996157435
 56  27 -15.46853952671074416969
 57  27 -15.59176308793235499195
 58  27 -16.58314368557050499930
 59  27 -16.15856077755933384310
 60  27 -15.27846289325997020114
 61  27 -15.12121124520793458146
 62  27 -15.34859450076983122813
 63  27 -15.33150890454003167918
 64  27 -15.51168635255364058878
 65  27 -15.20727703013926124243
 66  27 -16.85819848057519010354
 67  27 -15.19822559763600366978
 68  27 -15.95556708322350658591
 69  27 -16.01251703074286325545
 70  27 -15.68322725551272966982
 71  27 -15.95297420478556382761
 72  27 -15.85751196513021810119
 73  27 -15.18998699986102707271
 74  27 -15.80604748975805939892
 75  27 -16.02368105970752054645
 76  27 -15.51253104410622896125
 77  27 -15.83118353996631988423
 78  27 -15.41811116417210136831
 79  27 -17.10612130186831691958
 80  27 -15.42110640811050537025
 81  27 -15.71472036893598023255
 82  27 -15.92410407180217291057
 83  27 -15.22545180971821743299
 84  27 -15.05841688804136069280
 85  27 -15.76209498066051928333
 86  27 -15.74866341239257749862
 87  27 -15.34840937109232505975
 88  27 -16.07719370285650484220
 89  27 -17.46202768622011447519
 90  27 -15.20027190691950380597
 91  27 -15.42456750810209342717
 92  27 -15.45104119022542121797
 93  27 -15.20360662007107421800
 94  27 -15.10228568051245368054
 95  27 -15.44172844658918997141
 96  27 -16.24168557648839339436
 97  27 -15.79275945550002369089
 98  27 -15.26785238106513986622
 99  27 -15.15923494487343070602
100  27 -15.36473527157409968424
  0  28 -16.23860117339746622633
  1  28 -17.28575303224036474603
  2  28 -16.41255991262545776976
  3  28 -15.27423095416873444208
  4  28 -15.35223085443450408150
  5  28 -15.22302523095006776543
  6  28 -15.93186500043076136990
  7  28 -15.45361031544374519342
  8  28 -15.78788828954193412812
  9  28 -16.12284575035412359512
 10  28 -15.43890512482810351003
 11  28 -16.02341952871855923490
 12  28 -15.72072091199133936357
 13  28 -15.78573759737872173048
 14  28 -15.82160677349741817466
 15  28 -15.42002469465558611716
 16  28 -15.95187417828346454485
 17  28 -15.34091528719466168695
 18  28 -16.29061478816972652339
 19  28 -16.33443275374085956742
 20  28 -15.52415793444839486881
 21  28 -15.79495206774309146169
 22  28 -16.59949173762317187197
 23  28 -15.53984902735886386438
 24  28 -15.78006424462734713643
 25  28 -15.10554279116560749685
 26  28 -16.22457427354964920596
 27  28 -15.81021244301773265306
 28  28 -16.20256033903065784330
 29  28 -16.00073147016859209657
 30  28 -15.13724512649962861133
 31  28 -15.28433777807380167246
 32  28 -15.44764813523385704741
 33  28 -16.65360575507038731757
 34  28 -15.93326682022861717769
 35  28 -15.72191358531116023300
 36  28 -15.57559074547083177720
 37  28 -15.42347060828124405418
 38  28 -15.39895824964987269823
 39  28 -15.75565935514606330514
 40  28 -16.24835332225838513409
 41  28 -15.40528009939515463600
 42  28 -15.51452723679996381634
 43  28 -15.66759674236366350897
 44  28 -16.88477214010438842706
 45  28 -15.50027452002585448554
 46  28 -15.83494080533083803175
 47  28 -16.33343712568579420008
 48  28 -15.15130124619363094496
 49  28 -15.60105736287346900326
 50  28 -15.78288933574710917185
 51  28 -17.18619802126184836766
 52  28 -17.75859722870136891970
 53  28 -15.55441846693379304156
 54  28 -15.84376604878650240948
 55  28 -16.43094082787996157435
 56  28 -15.46853952671074416969
 57  28 -15.59176308793235499195
 58  28 -16.58314368557050499930
 59  28 -16.15856077755933384310
 60  28 -15.27846289325997020114
 61  28 -15.12121124520793458146
 62  28 -15.34859450076983122813
 63  28 -15.33150890454003167918
 64  28 -15.51168635255364058878
 65  28 -15.20727703013926124243
 66  28 -16.85819848057519010354
 67  28 -15.19822559763600366978
 68  28 -15.95556708322350658591
 69  28 -16.01251703074286325545
 70  28 -15.68322725551272966982
 71  28 -15.95297420478556382761
 72  28 -15.85751196513021810119
 73  28 -15.18998699986102707271
 74  28 -15.80604748975805939892
 75  28 -16.02368105970752054645
 76  28 -15.51253104410622896125
 77  28 -15.83118353996631988423
 78  28 -15.41811116417210136831
 79  28 -17.10612130186831691958
 80  28 -15.42110640811050537025
 81  28 -15.71472036893598023255
 82  28 -15.92410407180217291057
 83  28 -15.22545180971821743299
 84  28 -15.05841688804136069280
 85  28 -15.76209498066051928333
 86  28 -15.74866341239257749862
 87  28 -15.34840937109232505975
 88  28 -16.07719370285650484220
 89  28 -17.46202768622011447519
 90  28 -15.20027190691950380597
 91  28 -15.42456750810209342717
 92  28 -15.45104119022542121797
 93  28 -15.20360662007107421800
 94  28 -15.10228568051245368054
 95  28 -15.44172844658918997141
 96  28 -16.24168557648839339436
 97  28 -15.79275945550002369089
 98  28 -15.26785238106513986622
 99  28 -15.15923494487343070602
100  28 -15.36473527157409968424
  0  29 -16.23860117339746622633
  1  29 -17.28575303224036474603
  2  29 -16.41255991262545776976
  3  29 -15.27423095416873444208
  4  29 -15.35223085443450408150
  5  29 -15.22302523095006776543
  6  29 -15.93186500043076136990
  7  29 -15.45361031544374519342
  8  29 -15.78788828954193412812
  9  29 -16.12284575035412359512
 10  29 -15.43890512482810351003
 11  29 -16.02341952871855923490
 12  29 -15.72072091199133936357
 13  29 -15.78573759737872173048
 14  29 -15.82160677349741817466
 15  29 -15.42002469465558611716
 16  29 -15.95187417828346454485
 17  29 -15.34091528719466168695
 18  29 -16.29061478816972652339
 19  29 -16.33443275374085956742
 20  29 -15.52415793444839486881
 21  29 -15.79495206774309146169
 22  29 -16.59949173762317187197
 23  29 -15.53984902735886386438
 24  29 -15.78006424462734713643
 25  29 -15.10554279116560749685
 26  29 -16.22457427354964920596
 27  29 -15.81021244301773265306
 28  29 -16.20256033903065784330
 29  29 -16.00073147016859209657
 30  29 -15.13724512649962861133
 31  29 -15.28433777807380167246
 32  29 -15.44764813523385704741
 33  29 -16.65360575507038731757
 34  29 -15.93326682022861717769
 35  29 -15.72191358531116023300
 36  29 -15.57559074547083177720
 37  29 -15.42347060828124405418
 38  29 -15.39895824964987269823
 39  29 -15.75565935514606330514
 40  29 -16.24835332225838513409
 41  29 -15.40528009939515463600
 42  29 -15.51452723679996381634
 43  29 -15.66759674236366350897
 44  29 -16.88477214010438842706
 45  29 -15.50027452002585448554
 46  29 -15.83494080533083803175
 47  29 -16.33343712568579420008
 48  29 -15.15130124619363094496
 49  29 -15.60105736287346900326
 50  29 -15.78288933574710917185
 51  29 -17.18619802126184836766
 52  29 -17.75859722870136891970
 53  29 -15.55441846693379304156
 54  29 -15.84376604878650240948
 55  29 -16.43094082787996157435
 56  29 -15.46853952671074416969
 57  29 -15.59176308793235499195
 58  29 -16.58314368557050499930
 59  29 -16.15856077755933384310
 60  29 -15.27846289325997020114
 61  29 -15.12121124520793458146
 62  29 -15.34859450076983122813
 63  29 -15.33150890454003167918
 64  29 -15.51168635255364058878
 65  29 -15.20727703013926124243
 66  29 -16.85819848057519010354
 67  29 -15.19822559763600366978
 68  29 -15.95556708322350658591
 69  29 -16.01251703074286325545
 70  29 -15.68322725551272966982
 71  29 -15.95297420478556382761
 72  29 -15.85751196513021810119
 73  29 -15.18998699986102707271
 74  29 -15.80604748975805939892
 75  29 -16.02368105970752054645
 76  29 -15.51253104410622896125
 77  29 -15.83118353996631988423
 78  29 -15.41811116417210136831
 79  29 -17.10612130186831691958
 80  29 -15.42110640811050537025
 81  29 -15.71472036893598023255
 82  29 -15.92410407180217291057
 83  29 -15.22545180971821743299
 84  29 -15.05841688804136069280
 85  29 -15.76209498066051928333
 86  29 -15.74866341239257749862
 87  29 -15.34840937109232505975
 88  29 -16.07719370285650484220
 89  29 -17.46202768622011447519
 90  29 -15.20027190691950380597
 91  29 -15.42456750810209342717
 92  29 -15.45104119022542121797
 93  29 -15.20360662007107421800
 94  29 -15.10228568051245368054
 95  29 -15.44172844658918997141
 96  29 -16.24168557648839339436
 97  29 -15.79275945550002369089
 98  29 -15.26785238106513986622
 99  29 -15.15923494487343070602
100  29 -15.36473527157409968424
  0  30 -16.23860117339746622633
  1  30 -17.28575303224036474603
  2  30 -16.41255991262545776976
  3  30 -15.27423095416873444208
  4  30 -15.35223085443450408150
  5  30 -15.22302523095006776543
  6  30 -15.93186500043076136990
  7  30 -15.45361031544374519342
  8  30 -15.78788828954193412812
  9  30 -16.12284575035412359512
 10  30 -15.43890512482810351003
 11  30 -16.02341952871855923490
 12  30 -15.72072091199133936357
 13  30 -15.78573759737872173048
 14  30 -15.82160677349741817466
 15  30 -15.42002469465558611716
 16  30 -15.95187417828346454485
 17  30 -15.34091528719466168695
 18  30 -16.29061478816972652339
 19  30 -16.33443275374085956742
 20  30 -15.52415793444839486881
 21  30 -15.79495206774309146169
 22  30 -16.59949173762317187197
 23  30 -15.53984902735886386438
 24  30 -15.78006424462734713643
 25  30 -15.10554279116560749685
 26  30 -16.22457427354964920596
 27  30 -15.81021244301773265306
 28  30 -16.20256033903065784330
 29  30 -16.00073147016859209657
 30  30 -15.13724512649962861133
 31  30 -15.28433777807380167246
 32  30 -15.44764813523385704741
 33  30 -16.65360575507038731757
 34  30 -15.93326682022861717769
 35  30 -15.72191358531116023300
 36  30 -15.57559074547083177720
 37  30 -15.42347060828124405418
 38  30 -15.39895824964987269823
 39  30 -15.75565935514606330514
 40  30 -16.24835332225838513409
 41  30 -15.40528009939515463600
 42  30 -15.51452723679996381634
 43  30 -15.66759674236366350897
 44  30 -16.88477214010438842706
 45  30 -15.50027452002585448554
 46  30 -15.83494080533083803175
 47  30 -16.33343712568579420008
 48  30 -15.15130124619363094496
 49  30 -15.60105736287346900326
 50  30 -15.78288933574710917185
 51  30 -17.18619802126184836766
 52  30 -17.75859722870136891970
 53  30 -15.55441846693379304156
 54  30 -15.84376604878650240948
 55  30 -16.43094082787996157435
 56  30 -15.46853952671074416969
 57  30 -15.59176308793235499195
 58  30 -16.58314368557050499930
 59  30 -16.15856077755933384310
 60  30 -15.27846289325997020114
 61  30 -15.12121124520793458146
 62  30 -15.34859450076983122813
 63  30 -15.33150890454003167918
 64  30 -15.51168635255364058878
 65  30 -15.20727703013926124243
 66  30 -16.85819848057519010354
 67  30 -15.19822559763600366978
 68  30 -15.95556708322350658591
 69  30 -16.01251703074286325545
 70  30 -15.68322725551272966982
 71  30 -15.95297420478556382761
 72  30 -15.85751196513021810119
 73  30 -15.18998699986102707271
 74  30 -15.80604748975805939892
 75  30 -16.02368105970752054645
 76  30 -15.51253104410622896125
 77  30 -15.83118353996631988423
 78  30 -15.41811116417210136831
 79  30 -17.10612130186831691958
 80  30 -15.42110640811050537025
 81  30 -15.71472036893598023255
 82  30 -15.92410407180217291057
 83  30 -15.22545180971821743299
 84  30 -15.05841688804136069280
 85  30 -15.76209498066051928333
 86  30 -15.74866341239257749862
 87  30 -15.34840937109232505975
 88  30 -16.07719370285650484220
 89  30 -17.46202768622011447519
 90  30 -15.20027190691950380597
 91  30 -15.42456750810209342717
 92  30 -15.45104119022542121797
 93  30 -15.20360662007107421800
 94  30 -15.10228568051245368054
 95  30 -15.44172844658918997141
 96  30 -16.24168557648839339436
 97  30 -15.79275945550002369089
 98  30 -15.26785238106513986622
 99  30 -15.15923494487343070602
100  30 -15.36473527157409968424


==> data/fwd_err_gemmi_uoi.dat <==
t s magnitude
  0   1 -2.17913721529781190256
  1   1 -2.72666806175603992912
  2   1 -1.55656166753411739911
  3   1 -1.37774279120464404613
  4   1 -1.02591683613892192817
  5   1 -1.52627598290792843017
  6   1 -0.17697389932352564079
  7   1 0.00000000000000000000
  8   1 0.00000000000000000000
  9   1 0.00000000000000000000
 10   1 0.00000000000000000000
 11   1 0.00000000000000000000
 12   1 0.00000000000000000000
 13   1 0.00000000000000000000
 14   1 0.00000000000000000000
 15   1 0.00000000000000000000
 16   1 0.00000000000000000000
 17   1 0.00000000000000000000
 18   1 0.00000000000000000000
 19   1 0.00000000000000000000
 20   1 0.00000000000000000000
 21   1 0.00000000000000000000
 22   1 0.00000000000000000000
 23   1 0.00000000000000000000
 24   1 0.00000000000000000000
 25   1 0.00000000000000000000
 26   1 0.00000000000000000000
 27   1 0.00000000000000000000
 28   1 0.00000000000000000000
 29   1 0.00000000000000000000
 30   1 0.00000000000000000000
 31   1 0.00000000000000000000
 32   1 0.00000000000000000000
 33   1 0.00000000000000000000
 34   1 0.00000000000000000000
 35   1 0.00000000000000000000
 36   1 0.00000000000000000000
 37   1 0.00000000000000000000
 38   1 0.00000000000000000000
 39   1 0.00000000000000000000
 40   1 0.00000000000000000000
 41   1 0.00000000000000000000
 42   1 0.00000000000000000000
 43   1 0.00000000000000000000
 44   1 0.00000000000000000000
 45   1 0.00000000000000000000
 46   1 0.00000000000000000000
 47   1 0.00000000000000000000
 48   1 0.00000000000000000000
 49   1 0.00000000000000000000
 50   1 0.00000000000000000000
 51   1 0.00000000000000000000
 52   1 0.00000000000000000000
 53   1 0.00000000000000000000
 54   1 0.00000000000000000000
 55   1 0.00000000000000000000
 56   1 0.00000000000000000000
 57   1 0.00000000000000000000
 58   1 0.00000000000000000000
 59   1 0.00000000000000000000
 60   1 0.00000000000000000000
 61   1 0.00000000000000000000
 62   1 0.00000000000000000000
 63   1 0.00000000000000000000
 64   1 0.00000000000000000000
 65   1 0.00000000000000000000
 66   1 0.00000000000000000000
 67   1 0.00000000000000000000
 68   1 0.00000000000000000000
 69   1 0.00000000000000000000
 70   1 0.00000000000000000000
 71   1 0.00000000000000000000
 72   1 0.00000000000000000000
 73   1 0.00000000000000000000
 74   1 0.00000000000000000000
 75   1 0.00000000000000000000
 76   1 0.00000000000000000000
 77   1 0.00000000000000000000
 78   1 0.00000000000000000000
 79   1 0.00000000000000000000
 80   1 0.00000000000000000000
 81   1 0.00000000000000000000
 82   1 0.00000000000000000000
 83   1 0.00000000000000000000
 84   1 0.00000000000000000000
 85   1 0.00000000000000000000
 86   1 0.00000000000000000000
 87   1 0.00000000000000000000
 88   1 0.00000000000000000000
 89   1 0.00000000000000000000
 90   1 0.00000000000000000000
 91   1 0.00000000000000000000
 92   1 0.00000000000000000000
 93   1 0.00000000000000000000
 94   1 0.00000000000000000000
 95   1 0.00000000000000000000
 96   1 0.00000000000000000000
 97   1 0.00000000000000000000
 98   1 0.00000000000000000000
 99   1 0.00000000000000000000
100   1 0.00000000000000000000
  0   2 -3.66540912433024779205
  1   2 -4.20250382820346146673
  2   2 -3.60022601169040257219
  3   2 -3.81869131095632452499
  4   2 -4.13804574187083318293
  5   2 -2.71301991809721165794
  6   2 -1.98730433073195200677
  7   2 -2.46517831235048090477
  8   2 -1.85836773386388220963
  9   2 -1.49908919343439528404
 10   2 -1.90707362515862355323
 11   2 -1.74921928129509751670
 12   2 -2.41427730392939254855
 13   2 -0.28144402474637875144
 14   2 0.00000000000000000000
 15   2 0.00000000000000000000
 16   2 0.00000000000000000000
 17   2 0.00000000000000000000
 18   2 0.00000000000000000000
 19   2 0.00000000000000000000
 20   2 0.00000000000000000000
 21   2 0.00000000000000000000
 22   2 0.00000000000000000000
 23   2 0.00000000000000000000
 24   2 0.00000000000000000000
 25   2 0.00000000000000000000
 26   2 0.00000000000000000000
 27   2 0.00000000000000000000
 28   2 0.00000000000000000000
 29   2 0.00000000000000000000
 30   2 0.00000000000000000000
 31   2 0.00000000000000000000
 32   2 0.00000000000000000000
 33   2 0.00000000000000000000
 34   2 0.00000000000000000000
 35   2 0.00000000000000000000
 36   2 0.00000000000000000000
 37   2 0.00000000000000000000
 38   2 0.00000000000000000000
 39   2 0.00000000000000000000
 40   2 0.00000000000000000000
 41   2 0.00000000000000000000
 42   2 0.00000000000000000000
 43   2 0.00000000000000000000
 44   2 0.00000000000000000000
 45   2 0.00000000000000000000
 46   2 0.00000000000000000000
 47   2 0.00000000000000000000
 48   2 0.00000000000000000000
 49   2 0.00000000000000000000
 50   2 0.00000000000000000000
 51   2 0.00000000000000000000
 52   2 0.00000000000000000000
 53   2 0.00000000000000000000
 54   2 0.00000000000000000000
 55   2 0.00000000000000000000
 56   2 0.00000000000000000000
 57   2 0.00000000000000000000
 58   2 0.00000000000000000000
 59   2 0.00000000000000000000
 60   2 0.00000000000000000000
 61   2 0.00000000000000000000
 62   2 0.00000000000000000000
 63   2 0.00000000000000000000
 64   2 0.00000000000000000000
 65   2 0.00000000000000000000
 66   2 0.00000000000000000000
 67   2 0.00000000000000000000
 68   2 0.00000000000000000000
 69   2 0.00000000000000000000
 70   2 0.00000000000000000000
 71   2 0.00000000000000000000
 72   2 0.00000000000000000000
 73   2 0.00000000000000000000
 74   2 0.00000000000000000000
 75   2 0.00000000000000000000
 76   2 0.00000000000000000000
 77   2 0.00000000000000000000
 78   2 0.00000000000000000000
 79   2 0.00000000000000000000
 80   2 0.00000000000000000000
 81   2 0.00000000000000000000
 82   2 0.00000000000000000000
 83   2 0.00000000000000000000
 84   2 0.00000000000000000000
 85   2 0.00000000000000000000
 86   2 0.00000000000000000000
 87   2 0.00000000000000000000
 88   2 0.00000000000000000000
 89   2 0.00000000000000000000
 90   2 0.00000000000000000000
 91   2 0.00000000000000000000
 92   2 0.00000000000000000000
 93   2 0.00000000000000000000
 94   2 0.00000000000000000000
 95   2 0.00000000000000000000
 96   2 0.00000000000000000000
 97   2 0.00000000000000000000
 98   2 0.00000000000000000000
 99   2 0.00000000000000000000
100   2 0.00000000000000000000
  0   3 -6.32405849183527024593
  1   3 -6.65288645380337495538
  2   3 -7.49421165054278937134
  3   3 -5.38084325610533031892
  4   3 -4.76578280161015754857
  5   3 -4.83981987868797958185
  6   3 -4.53116838261004062360
  7   3 -4.55051822024553054291
  8   3 -5.26050750659217225547
  9   3 -3.79320251607980951647
 10   3 -3.36675135902558153589
 11   3 -3.24959502278293888011
 12   3 -2.66491956548631936386
 13   3 -2.66783155862120935353
 14   3 -2.60564785889532934959
 15   3 -1.92126255835200221433
 16   3 -1.56750548329442418449
 17   3 -1.53212145335846172678
 18   3 -1.13053747707804874700
 19   3 -1.32521204999809505409
 20   3 -0.89470888045615915019
 21   3 0.00000000000000000000
 22   3 0.00000000000000000000
 23   3 0.00000000000000000000
 24   3 0.00000000000000000000
 25   3 0.00000000000000000000
 26   3 0.00000000000000000000
 27   3 0.00000000000000000000
 28   3 0.00000000000000000000
 29   3 0.00000000000000000000
 30   3 0.00000000000000000000
 31   3 0.00000000000000000000
 32   3 0.00000000000000000000
 33   3 0.00000000000000000000
 34   3 0.00000000000000000000
 35   3 0.00000000000000000000
 36   3 0.00000000000000000000
 37   3 0.00000000000000000000
 38   3 0.00000000000000000000
 39   3 0.00000000000000000000
 40   3 0.00000000000000000000
 41   3 0.00000000000000000000
 42   3 0.00000000000000000000
 43   3 0.00000000000000000000
 44   3 0.00000000000000000000
 45   3 0.00000000000000000000
 46   3 0.00000000000000000000
 47   3 0.00000000000000000000
 48   3 0.00000000000000000000
 49   3 0.00000000000000000000
 50   3 0.00000000000000000000
 51   3 0.00000000000000000000
 52   3 0.00000000000000000000
 53   3 0.00000000000000000000
 54   3 0.00000000000000000000
 55   3 0.00000000000000000000
 56   3 0.00000000000000000000
 57   3 0.00000000000000000000
 58   3 0.00000000000000000000
 59   3 0.00000000000000000000
 60   3 0.00000000000000000000
 61   3 0.00000000000000000000
 62   3 0.00000000000000000000
 63   3 0.00000000000000000000
 64   3 0.00000000000000000000
 65   3 0.00000000000000000000
 66   3 0.00000000000000000000
 67   3 0.00000000000000000000
 68   3 0.00000000000000000000
 69   3 0.00000000000000000000
 70   3 0.00000000000000000000
 71   3 0.00000000000000000000
 72   3 0.00000000000000000000
 73   3 0.00000000000000000000
 74   3 0.00000000000000000000
 75   3 0.00000000000000000000
 76   3 0.00000000000000000000
 77   3 0.00000000000000000000
 78   3 0.00000000000000000000
 79   3 0.00000000000000000000
 80   3 0.00000000000000000000
 81   3 0.00000000000000000000
 82   3 0.00000000000000000000
 83   3 0.00000000000000000000
 84   3 0.00000000000000000000
 85   3 0.00000000000000000000
 86   3 0.00000000000000000000
 87   3 0.00000000000000000000
 88   3 0.00000000000000000000
 89   3 0.00000000000000000000
 90   3 0.00000000000000000000
 91   3 0.00000000000000000000
 92   3 0.00000000000000000000
 93   3 0.00000000000000000000
 94   3 0.00000000000000000000
 95   3 0.00000000000000000000
 96   3 0.00000000000000000000
 97   3 0.00000000000000000000
 98   3 0.00000000000000000000
 99   3 0.00000000000000000000
100   3 0.00000000000000000000
  0   4 -8.37417528441319980459
  1   4 -8.91472904157518364343
  2   4 -9.04210662339942849997
  3   4 -7.36877570705727613642
  4   4 -7.57927172843735963426
  5   4 -6.56778388162178483611
  6   4 -7.67401108819801347494
  7   4 -6.55269177247014944498
  8   4 -6.18405757422923407773
  9   4 -6.05577165851640497607
 10   4 -5.45685221464368730437
 11   4 -5.06160761760809219112
 12   4 -5.30506699805140335968
 13   4 -4.12246975773676105348
 14   4 -4.25434901010683130806
 15   4 -4.44385270888618766350
 16   4 -3.87706955886762472119
 17   4 -4.49002571082798596080
 18   4 -2.94636130125815087766
 19   4 -2.99126403950287089728
 20   4 -2.55145818875554342142
 21   4 -2.63565064877105736940
 22   4 -1.99654423278503756478
 23   4 -1.84328185914276021506
 24   4 -1.00828879405468607722
 25   4 -0.79713190856133242512
 26   4 -0.87556945040363998167
 27   4 -0.65561705709599471525
 28   4 0.00000000000000000000
 29   4 0.00000000000000000000
 30   4 0.00000000000000000000
 31   4 0.00000000000000000000
 32   4 0.00000000000000000000
 33   4 0.00000000000000000000
 34   4 0.00000000000000000000
 35   4 0.00000000000000000000
 36   4 0.00000000000000000000
 37   4 0.00000000000000000000
 38   4 0.00000000000000000000
 39   4 0.00000000000000000000
 40   4 0.00000000000000000000
 41   4 0.00000000000000000000
 42   4 0.00000000000000000000
 43   4 0.00000000000000000000
 44   4 0.00000000000000000000
 45   4 0.00000000000000000000
 46   4 0.00000000000000000000
 47   4 0.00000000000000000000
 48   4 0.00000000000000000000
 49   4 0.00000000000000000000
 50   4 0.00000000000000000000
 51   4 0.00000000000000000000
 52   4 0.00000000000000000000
 53   4 0.00000000000000000000
 54   4 0.00000000000000000000
 55   4 0.00000000000000000000
 56   4 0.00000000000000000000
 57   4 0.00000000000000000000
 58   4 0.00000000000000000000
 59   4 0.00000000000000000000
 60   4 0.00000000000000000000
 61   4 0.00000000000000000000
 62   4 0.00000000000000000000
 63   4 0.00000000000000000000
 64   4 0.00000000000000000000
 65   4 0.00000000000000000000
 66   4 0.00000000000000000000
 67   4 0.00000000000000000000
 68   4 0.00000000000000000000
 69   4 0.00000000000000000000
 70   4 0.00000000000000000000
 71   4 0.00000000000000000000
 72   4 0.00000000000000000000
 73   4 0.00000000000000000000
 74   4 0.00000000000000000000
 75   4 0.00000000000000000000
 76   4 0.00000000000000000000
 77   4 0.00000000000000000000
 78   4 0.00000000000000000000
 79   4 0.00000000000000000000
 80   4 0.00000000000000000000
 81   4 0.00000000000000000000
 82   4 0.00000000000000000000
 83   4 0.00000000000000000000
 84   4 0.00000000000000000000
 85   4 0.00000000000000000000
 86   4 0.00000000000000000000
 87   4 0.00000000000000000000
 88   4 0.00000000000000000000
 89   4 0.00000000000000000000
 90   4 0.00000000000000000000
 91   4 0.00000000000000000000
 92   4 0.00000000000000000000
 93   4 0.00000000000000000000
 94   4 0.00000000000000000000
 95   4 0.00000000000000000000
 96   4 0.00000000000000000000
 97   4 0.00000000000000000000
 98   4 0.00000000000000000000
 99   4 0.00000000000000000000
100   4 0.00000000000000000000
  0   5 -11.38468009749255394070
  1   5 -11.33652054029749223218
  2   5 -9.47372165575999858333
  3   5 -10.39809068732496299958
  4   5 -10.43027215283921016464
  5   5 -9.01100747565447690590
  6   5 -8.61278902028197279606
  7   5 -8.69777904269246704416
  8   5 -8.61917230076955931395
  9   5 -8.08263266903464661084
 10   5 -7.71698615332760518015
 11   5 -7.38677911336557713184
 12   5 -6.83543599429541259838
 13   5 -8.00224024848228410178
 14   5 -6.01763209863552450685
 15   5 -7.86540546945326379813
 16   5 -6.13655383672109611126
 17   5 -5.82200351713583419411
 18   5 -5.31754762363478583609
 19   5 -4.86989549726825110554
 20   5 -4.73418618472346164339
 21   5 -4.29501354821428460440
 22   5 -4.17174791339798289869
 23   5 -3.42456489487488813239
 24   5 -3.56779759972154186798
 25   5 -3.72579213555092270127
 26   5 -2.83833892639859985962
 27   5 -2.98425457801700533267
 28   5 -2.35171362545967266300
 29   5 -1.95052900260608086391
 30   5 -2.16969809617149289593
 31   5 -0.99693851199956662335
 32   5 -1.57451830128982250834
 33   5 -0.49130620341485070623
 34   5 -0.09503526680683881123
 35   5 0.00000000000000000000
 36   5 0.00000000000000000000
 37   5 0.00000000000000000000
 38   5 0.00000000000000000000
 39   5 0.00000000000000000000
 40   5 0.00000000000000000000
 41   5 0.00000000000000000000
 42   5 0.00000000000000000000
 43   5 0.00000000000000000000
 44   5 0.00000000000000000000
 45   5 0.00000000000000000000
 46   5 0.00000000000000000000
 47   5 0.00000000000000000000
 48   5 0.00000000000000000000
 49   5 0.00000000000000000000
 50   5 0.00000000000000000000
 51   5 0.00000000000000000000
 52   5 0.00000000000000000000
 53   5 0.00000000000000000000
 54   5 0.00000000000000000000
 55   5 0.00000000000000000000
 56   5 0.00000000000000000000
 57   5 0.00000000000000000000
 58   5 0.00000000000000000000
 59   5 0.00000000000000000000
 60   5 0.00000000000000000000
 61   5 0.00000000000000000000
 62   5 0.00000000000000000000
 63   5 0.00000000000000000000
 64   5 0.00000000000000000000
 65   5 0.00000000000000000000
 66   5 0.00000000000000000000
 67   5 0.00000000000000000000
 68   5 0.00000000000000000000
 69   5 0.00000000000000000000
 70   5 0.00000000000000000000
 71   5 0.00000000000000000000
 72   5 0.00000000000000000000
 73   5 0.00000000000000000000
 74   5 0.00000000000000000000
 75   5 0.00000000000000000000
 76   5 0.00000000000000000000
 77   5 0.00000000000000000000
 78   5 0.00000000000000000000
 79   5 0.00000000000000000000
 80   5 0.00000000000000000000
 81   5 0.00000000000000000000
 82   5 0.00000000000000000000
 83   5 0.00000000000000000000
 84   5 0.00000000000000000000
 85   5 0.00000000000000000000
 86   5 0.00000000000000000000
 87   5 0.00000000000000000000
 88   5 0.00000000000000000000
 89   5 0.00000000000000000000
 90   5 0.00000000000000000000
 91   5 0.00000000000000000000
 92   5 0.00000000000000000000
 93   5 0.00000000000000000000
 94   5 0.00000000000000000000
 95   5 0.00000000000000000000
 96   5 0.00000000000000000000
 97   5 0.00000000000000000000
 98   5 0.00000000000000000000
 99   5 0.00000000000000000000
100   5 0.00000000000000000000
  0   6 -13.34372319912522009133
  1   6 -12.28837901904923946006
  2   6 -13.28309573836494728027
  3   6 -12.04210562490812286285
  4   6 -11.51331300489955822286
  5   6 -11.97706208087099355453
  6   6 -10.61758740885201035553
  7   6 -11.31092679155606361974
  8   6 -11.41144811488978128011
  9   6 -10.20893098252306252505
 10   6 -9.39585198788111419788
 11   6 -9.49460394385994277400
 12   6 -9.86596159373481640387
 13   6 -8.44989863329229429212
 14   6 -8.21180788081546175761
 15   6 -8.58689857663301658874
 16   6 -7.63758228965404040167
 17   6 -8.02494939705904464233
 18   6 -7.45209289477334646534
 19   6 -7.86680275067139600509
 20   6 -7.96862716503152945791
 21   6 -6.73669660422346261441
 22   6 -5.98619427054343677952
 23   6 -5.53018462241854091843
 24   6 -5.53108030071194445298
 25   6 -5.47614276029567914605
 26   6 -4.75544457491806760174
 27   6 -4.70223480875435040360
 28   6 -4.05283758336005295320
 29   6 -4.18931342499618608599
 30   6 -3.66935465091795043335
 31   6 -3.72262466711705020117
 32   6 -4.34501495430855211310
 33   6 -2.55563716923456096808
 34   6 -2.22879384968707361381
 35   6 -2.12089063634233676581
 36   6 -2.80197664065915086340
 37   6 -1.75593956807289641731
 38   6 -1.39041944281095353197
 39   6 -3.36456976168423205209
 40   6 -0.64586201042622048973
 41   6 -0.57081489785176531271
 42   6 0.00000000000000000000
 43   6 0.00000000000000000000
 44   6 0.00000000000000000000
 45   6 0.00000000000000000000
 46   6 0.00000000000000000000
 47   6 0.00000000000000000000
 48   6 0.00000000000000000000
 49   6 0.00000000000000000000
 50   6 0.00000000000000000000
 51   6 0.00000000000000000000
 52   6 0.00000000000000000000
 53   6 0.00000000000000000000
 54   6 0.00000000000000000000
 55   6 0.00000000000000000000
 56   6 0.00000000000000000000
 57   6 0.00000000000000000000
 58   6 0.00000000000000000000
 59   6 0.00000000000000000000
 60   6 0.00000000000000000000
 61   6 0.00000000000000000000
 62   6 0.00000000000000000000
 63   6 0.00000000000000000000
 64   6 0.00000000000000000000
 65   6 0.00000000000000000000
 66   6 0.00000000000000000000
 67   6 0.00000000000000000000
 68   6 0.00000000000000000000
 69   6 0.00000000000000000000
 70   6 0.00000000000000000000
 71   6 0.00000000000000000000
 72   6 0.00000000000000000000
 73   6 0.00000000000000000000
 74   6 0.00000000000000000000
 75   6 0.00000000000000000000
 76   6 0.00000000000000000000
 77   6 0.00000000000000000000
 78   6 0.00000000000000000000
 79   6 0.00000000000000000000
 80   6 0.00000000000000000000
 81   6 0.00000000000000000000
 82   6 0.00000000000000000000
 83   6 0.00000000000000000000
 84   6 0.00000000000000000000
 85   6 0.00000000000000000000
 86   6 0.00000000000000000000
 87   6 0.00000000000000000000
 88   6 0.00000000000000000000
 89   6 0.00000000000000000000
 90   6 0.00000000000000000000
 91   6 0.00000000000000000000
 92   6 0.00000000000000000000
 93   6 0.00000000000000000000
 94   6 0.00000000000000000000
 95   6 0.00000000000000000000
 96   6 0.00000000000000000000
 97   6 0.00000000000000000000
 98   6 0.00000000000000000000
 99   6 0.00000000000000000000
100   6 0.00000000000000000000
  0   7 -14.36315806633701086525
  1   7 -13.93891513510667579112
  2   7 -13.96866990321732160396
  3   7 -14.19511480700699657120
  4   7 -13.23402650003660419031
  5   7 -13.84943141899766594349
  6   7 -13.01230553469278738987
  7   7 -13.30726984242715182916
  8   7 -12.82190396963997081059
  9   7 -11.84326402715055515102
 10   7 -11.63356994501590691016
 11   7 -11.41081231624378311551
 12   7 -11.75428620938642154670
 13   7 -10.52118766383154557786
 14   7 -10.08333546052947404803
 15   7 -10.32238671715051658850
 16   7 -10.19926733376002658815
 17   7 -9.40782061756023324506
 18   7 -9.09826971892627334171
 19   7 -8.95721605725761271799
 20   7 -8.72813115547822881979
 21   7 -8.42750735278864127054
 22   7 -8.85207352033835270788
 23   7 -7.53518188834335056470
 24   7 -7.57555480384024004792
 25   7 -7.11869164813930854763
 26   7 -7.28186040563499137335
 27   7 -7.21063031872335891137
 28   7 -6.38063179211965714188
 29   7 -6.95559886861417631110
 30   7 -5.67903091391334413629
 31   7 -5.21866417588845443731
 32   7 -5.05550404431596689392
 33   7 -4.89083017538680309144
 34   7 -4.22067792546421394206
 35   7 -4.80461126498889878889
 36   7 -5.31578676816304440678
 37   7 -4.86649963884477809728
 38   7 -4.61199441482118288604
 39   7 -3.98776479013850826405
 40   7 -2.68524284190009332463
 41   7 -3.04570632262293461423
 42   7 -3.71551495320257885169
 43   7 -2.27922452739238412533
 44   7 -1.78519505215427320977
 45   7 -1.13813191890215081870
 46   7 -1.03651076930079311111
 47   7 -0.53961303452729059149
 48   7 -0.56256409513224059360
 49   7 0.00000000000000000000
 50   7 0.00000000000000000000
 51   7 0.00000000000000000000
 52   7 0.00000000000000000000
 53   7 0.00000000000000000000
 54   7 0.00000000000000000000
 55   7 0.00000000000000000000
 56   7 0.00000000000000000000
 57   7 0.00000000000000000000
 58   7 0.00000000000000000000
 59   7 0.00000000000000000000
 60   7 0.00000000000000000000
 61   7 0.00000000000000000000
 62   7 0.00000000000000000000
 63   7 0.00000000000000000000
 64   7 0.00000000000000000000
 65   7 0.00000000000000000000
 66   7 0.00000000000000000000
 67   7 0.00000000000000000000
 68   7 0.00000000000000000000
 69   7 0.00000000000000000000
 70   7 0.00000000000000000000
 71   7 0.00000000000000000000
 72   7 0.00000000000000000000
 73   7 0.00000000000000000000
 74   7 0.00000000000000000000
 75   7 0.00000000000000000000
 76   7 0.00000000000000000000
 77   7 0.00000000000000000000
 78   7 0.00000000000000000000
 79   7 0.00000000000000000000
 80   7 0.00000000000000000000
 81   7 0.00000000000000000000
 82   7 0.00000000000000000000
 83   7 0.00000000000000000000
 84   7 0.00000000000000000000
 85   7 0.00000000000000000000
 86   7 0.00000000000000000000
 87   7 0.00000000000000000000
 88   7 0.00000000000000000000
 89   7 0.00000000000000000000
 90   7 0.00000000000000000000
 91   7 0.00000000000000000000
 92   7 0.00000000000000000000
 93   7 0.00000000000000000000
 94   7 0.00000000000000000000
 95   7 0.00000000000000000000
 96   7 0.00000000000000000000
 97   7 0.00000000000000000000
 98   7 0.00000000000000000000
 99   7 0.00000000000000000000
100   7 0.00000000000000000000
  0   8 -16.26069039806847627005
  1   8 -17.28575303224036474603
  2   8 -16.41255991262545776976
  3   8 -16.54257595811457548507
  4   8 -15.35223085443450408150
  5   8 -15.57054685299710605761
  6   8 -14.95993977058406798619
  7   8 -15.13620335133957617302
  8   8 -14.52078371615758989321
  9   8 -14.40151285515988988095
 10   8 -13.53648117012365403866
 11   8 -13.45547985840386040479
 12   8 -13.52147302642031689857
 13   8 -13.93971167562247792659
 14   8 -12.20978417104347002464
 15   8 -12.25988284119274851491
 16   8 -12.06989853465266904209
 17   8 -11.88457505709763140089
 18   8 -11.91457660415343688953
 19   8 -11.66007805573938149735
 20   8 -10.92054622559115450997
 21   8 -10.38160863600628580627
 22   8 -10.34384077556729941705
 23   8 -9.45417173230306318032
 24   8 -9.79275111380550633555
 25   8 -9.20031091658714572645
 26   8 -9.69408969770981343572
 27   8 -8.94340659158174489107
 28   8 -8.60745957690042118315
 29   8 -8.18392048135899408123
 30   8 -7.40518110272625662560
 31   8 -6.89269742501398141599
 32   8 -7.14848430800818590569
 33   8 -6.70552700798287659723
 34   8 -6.60203079596618991332
 35   8 -5.85019144236060562037
 36   8 -5.94433938582868481859
 37   8 -5.66069371917666064320
 38   8 -5.54341045818778077603
 39   8 -5.43662188042770555541
 40   8 -4.62568675834986731132
 41   8 -4.89713873979416991489
 42   8 -3.98472813032812700484
 43   8 -4.18287580439746164984
 44   8 -4.03181590811310375244
 45   8 -3.55285849160434619165
 46   8 -3.02593202301328467740
 47   8 -2.58819200939603444311
 48   8 -2.66488972667808843298
 49   8 -1.96667230517602886763
 50   8 -2.72448921299420909747
 51   8 -1.62830240624905941971
 52   8 -1.49889724405783919536
 53   8 -1.78804068772934332543
 54   8 -0.63035879996826238436
 55   8 -0.27429729943846720142
 56   8 0.00000000000000000000
 57   8 0.00000000000000000000
 58   8 0.00000000000000000000
 59   8 0.00000000000000000000
 60   8 0.00000000000000000000
 61   8 0.00000000000000000000
 62   8 0.00000000000000000000
 63   8 0.00000000000000000000
 64   8 0.00000000000000000000
 65   8 0.00000000000000000000
 66   8 0.00000000000000000000
 67   8 0.00000000000000000000
 68   8 0.00000000000000000000
 69   8 0.00000000000000000000
 70   8 0.00000000000000000000
 71   8 0.00000000000000000000
 72   8 0.00000000000000000000
 73   8 0.00000000000000000000
 74   8 0.00000000000000000000
 75   8 0.00000000000000000000
 76   8 0.00000000000000000000
 77   8 0.00000000000000000000
 78   8 0.00000000000000000000
 79   8 0.00000000000000000000
 80   8 0.00000000000000000000
 81   8 0.00000000000000000000
 82   8 0.00000000000000000000
 83   8 0.00000000000000000000
 84   8 0.00000000000000000000
 85   8 0.00000000000000000000
 86   8 0.00000000000000000000
 87   8 0.00000000000000000000
 88   8 0.00000000000000000000
 89   8 0.00000000000000000000
 90   8 0.00000000000000000000
 91   8 0.00000000000000000000
 92   8 0.00000000000000000000
 93   8 0.00000000000000000000
 94   8 0.00000000000000000000
 95   8 0.00000000000000000000
 96   8 0.00000000000000000000
 97   8 0.00000000000000000000
 98   8 0.00000000000000000000
 99   8 0.00000000000000000000
100   8 0.00000000000000000000
  0   9 -16.26069039806847627005
  1   9 -17.28575303224036474603
  2   9 -16.41255991262545776976
  3   9 -16.54257595811457548507
  4   9 -16.06599481481420710338
  5   9 -15.78309280221975186009
  6   9 -15.93186500043076136990
  7   9 -15.78937216145636668330
  8   9 -15.86267721958127729920
  9   9 -16.12284575035412359512
 10   9 -15.49399334734243005585
 11   9 -15.32335081587008929205
 12   9 -15.32957445136276497522
 13   9 -14.51455619548124609253
 14   9 -14.36154622376051825938
 15   9 -14.15315564401957182383
 16   9 -14.15034833360266475211
 17   9 -13.81996708003605789372
 18   9 -13.19269153307073061399
 19   9 -14.22090719949749271223
 20   9 -13.15923293226819446033
 21   9 -12.90293163696372680249
 22   9 -12.11029381527178117040
 23   9 -12.22325270666903307415
 24   9 -11.18229122015107357413
 25   9 -11.33414318674575582691
 26   9 -11.13672079333841224980
 27   9 -11.14902278808979296798
 28   9 -10.09084277287439412873
 29   9 -10.38565651388777766329
 30   9 -9.73890228806054381039
 31   9 -9.27263350119617335565
 32   9 -9.51000607320077229190
 33   9 -8.56190048483443355565
 34   9 -8.84301475371361433986
 35   9 -8.33538816455563669194
 36   9 -8.34834423600879205196
 37   9 -7.90185321016544151007
 38   9 -8.88007094345506686750
 39   9 -7.69988002509837876630
 40   9 -7.12997858066790879406
 41   9 -6.54808651277347220088
 42   9 -5.81596335237902373194
 43   9 -6.19661283086725678260
 44   9 -5.81515664203197246707
 45   9 -5.69992860630547149015
 46   9 -5.19164781389713692050
 47   9 -5.08933814857112132302
 48   9 -5.21016772514389003845
 49   9 -4.54410281251336467534
 50   9 -4.19670999651568532585
 51   9 -4.45655711881247107442
 52   9 -3.19733530112152086744
 53   9 -3.02761630309072860001
 54   9 -3.08826305615656915293
 55   9 -2.16142450483766168645
 56   9 -1.77111246467513905323
 57   9 -1.80038526997431858057
 58   9 -2.03147312058955176184
 59   9 -4.09069541279398762867
 60   9 -1.63202969736672920398
 61   9 -0.78308864666046917868
 62   9 -0.34373004203861207140
 63   9 0.00000000000000000000
 64   9 0.00000000000000000000
 65   9 0.00000000000000000000
 66   9 0.00000000000000000000
 67   9 0.00000000000000000000
 68   9 0.00000000000000000000
 69   9 0.00000000000000000000
 70   9 0.00000000000000000000
 71   9 0.00000000000000000000
 72   9 0.00000000000000000000
 73   9 0.00000000000000000000
 74   9 0.00000000000000000000
 75   9 0.00000000000000000000
 76   9 0.00000000000000000000
 77   9 0.00000000000000000000
 78   9 0.00000000000000000000
 79   9 0.00000000000000000000
 80   9 0.00000000000000000000
 81   9 0.00000000000000000000
 82   9 0.00000000000000000000
 83   9 0.00000000000000000000
 84   9 0.00000000000000000000
 85   9 0.00000000000000000000
 86   9 0.00000000000000000000
 87   9 0.00000000000000000000
 88   9 0.00000000000000000000
 89   9 0.00000000000000000000
 90   9 0.00000000000000000000
 91   9 0.00000000000000000000
 92   9 0.00000000000000000000
 93   9 0.00000000000000000000
 94   9 0.00000000000000000000
 95   9 0.00000000000000000000
 96   9 0.00000000000000000000
 97   9 0.00000000000000000000
 98   9 0.00000000000000000000
 99   9 0.00000000000000000000
100   9 0.00000000000000000000
  0  10 -16.26069039806847627005
  1  10 -17.28575303224036474603
  2  10 -16.41255991262545776976
  3  10 -16.54257595811457548507
  4  10 -16.06599481481420710338
  5  10 -15.78309280221975186009
  6  10 -15.93186500043076136990
  7  10 -15.78937216145636668330
  8  10 -15.86267721958127729920
  9  10 -16.44570665003482545785
 10  10 -16.32992782183553259756
 11  10 -16.02158988904865921654
 12  10 -16.53395524704417951511
 13  10 -16.42086814753096746244
 14  10 -16.51102489359215752529
 15  10 -16.25477843417377954438
 16  10 -15.95187417828346454485
 17  10 -15.76184308382231336054
 18  10 -15.54066094862875857530
 19  10 -15.47832721914997300416
 20  10 -15.57995900278630685420
 21  10 -14.55942354389345183563
 22  10 -14.54846073063572475803
 23  10 -14.49514233255683670620
 24  10 -13.87344394639457156870
 25  10 -13.87483034738613341119
 26  10 -13.69944522981734280620
 27  10 -12.84884227186572402957
 28  10 -12.73068065762570455490
 29  10 -12.11323277787238872349
 30  10 -12.05532436262438977792
 31  10 -12.62962166939328056969
 32  10 -11.45924986177040949542
 33  10 -11.53139263264807823361
 34  10 -10.50311398074653190804
 35  10 -10.55373825964077205697
 36  10 -10.29521773604254875067
 37  10 -10.33361582693895819318
 38  10 -9.93010569474705384607
 39  10 -10.08970151829869266180
 40  10 -8.67324027653670626137
 41  10 -8.81022505875166750400
 42  10 -9.22864041009045088515
 43  10 -8.20275838687525293835
 44  10 -7.72481717928579136867
 45  10 -8.09787711985542912885
 46  10 -7.19190286295038294639
 47  10 -7.19858661449821024547
 48  10 -7.86373707606620175881
 49  10 -6.15983528923392675836
 50  10 -6.16809868845186404229
 51  10 -5.97037192620532408682
 52  10 -6.25234366670212438066
 53  10 -5.81495061305424254527
 54  10 -5.66668609662188149656
 55  10 -4.55384621757713237145
 56  10 -4.34939035666785045464
 57  10 -4.34158903208965618603
 58  10 -4.19535773226309327555
 59  10 -3.83847105162645396703
 60  10 -3.15355168118056194970
 61  10 -3.72997287072112104767
 62  10 -2.77216480128717757125
 63  10 -2.10516149578005284937
 64  10 -1.72163444459624082050
 65  10 -1.66727196493376639275
 66  10 -1.52782032509162557510
 67  10 -1.02276282819966435333
 68  10 -0.74686919902619108846
 69  10 -0.26127740499524826356
 70  10 0.00000000000000000000
 71  10 0.00000000000000000000
 72  10 0.00000000000000000000
 73  10 0.00000000000000000000
 74  10 0.00000000000000000000
 75  10 0.00000000000000000000
 76  10 0.00000000000000000000
 77  10 0.00000000000000000000
 78  10 0.00000000000000000000
 79  10 0.00000000000000000000
 80  10 0.00000000000000000000
 81  10 0.00000000000000000000
 82  10 0.00000000000000000000
 83  10 0.00000000000000000000
 84  10 0.00000000000000000000
 85  10 0.00000000000000000000
 86  10 0.00000000000000000000
 87  10 0.00000000000000000000
 88  10 0.00000000000000000000
 89  10 0.00000000000000000000
 90  10 0.00000000000000000000
 91  10 0.00000000000000000000
 92  10 0.00000000000000000000
 93  10 0.00000000000000000000
 94  10 0.00000000000000000000
 95  10 0.00000000000000000000
 96  10 0.00000000000000000000
 97  10 0.00000000000000000000
 98  10 0.00000000000000000000
 99  10 0.00000000000000000000
100  10 0.00000000000000000000
  0  11 -16.26069039806847627005
  1  11 -17.28575303224036474603
  2  11 -16.41255991262545776976
  3  11 -16.54257595811457548507
  4  11 -16.06599481481420710338
  5  11 -15.78309280221975186009
  6  11 -15.93186500043076136990
  7  11 -15.78937216145636668330
  8  11 -15.86267721958127729920
  9  11 -16.44570665003482545785
 10  11 -16.32992782183553259756
 11  11 -16.02158988904865921654
 12  11 -16.53395524704417951511
 13  11 -16.42086814753096746244
 14  11 -16.51102489359215752529
 15  11 -16.25477843417377954438
 16  11 -16.78005351891739849179
 17  11 -16.43558021198069241109
 18  11 -16.20868981610287562489
 19  11 -16.33443275374085956742
 20  11 -16.74393156556265793711
 21  11 -16.67001380377935504384
 22  11 -16.59949173762317187197
 23  11 -16.69202007942191556822
 24  11 -15.78006424462734713643
 25  11 -15.59461175169140112473
 26  11 -15.98038847225004488450
 27  11 -15.08841038820072633087
 28  11 -14.84705115473751568800
 29  11 -14.84109823885069090466
 30  11 -14.09854886894656544882
 31  11 -14.12416506682647288073
 32  11 -13.40142720580947965914
 33  11 -13.28133361150254110328
 34  11 -12.39195695533073404704
 35  11 -12.85725276164179753380
 36  11 -12.19558727294018929399
 37  11 -12.26679790619454735179
 38  11 -11.56321321141761693241
 39  11 -11.51113635430035664342
 40  11 -11.36059694691473254125
 41  11 -10.47493712538403620727
 42  11 -10.61447977136669607034
 43  11 -10.28928676210809811664
 44  11 -9.71979375840554737920
 45  11 -10.56346529205114137540
 46  11 -10.07351320593847709972
 47  11 -8.71764480738760205725
 48  11 -9.30175463952049419447
 49  11 -8.44089349186147686055
 50  11 -8.13521616287131976719
 51  11 -7.93119312980696644644
 52  11 -7.52647419999000621971
 53  11 -7.24014577689990979081
 54  11 -7.24535047366872397845
 55  11 -6.35449840317444714088
 56  11 -6.30488795509374888582
 57  11 -6.26965156146922186764
 58  11 -6.11494883622544982416
 59  11 -5.81625101539155853203
 60  11 -5.27352462445889624831
 61  11 -4.52132129076997646422
 62  11 -4.88124671833134637922
 63  11 -4.02527896745650881627
 64  11 -3.86949074994583996912
 65  11 -4.46793441943285429829
 66  11 -3.80547378932895785653
 67  11 -3.19016060888512020810
 68  11 -3.94278914622608045448
 69  11 -2.29712717050559023235
 70  11 -1.78289291639523050925
 71  11 -2.73211569813021037945
 72  11 -3.85191327635831637366
 73  11 -2.17883977684617935466
 74  11 -1.70886882904587600329
 75  11 -0.87702796667626903293
 76  11 -0.27518248766904146452
 77  11 0.00000000000000000000
 78  11 0.00000000000000000000
 79  11 0.00000000000000000000
 80  11 0.00000000000000000000
 81  11 0.00000000000000000000
 82  11 0.00000000000000000000
 83  11 0.00000000000000000000
 84  11 0.00000000000000000000
 85  11 0.00000000000000000000
 86  11 0.00000000000000000000
 87  11 0.00000000000000000000
 88  11 0.00000000000000000000
 89  11 0.00000000000000000000
 90  11 0.00000000000000000000
 91  11 0.00000000000000000000
 92  11 0.00000000000000000000
 93  11 0.00000000000000000000
 94  11 0.00000000000000000000
 95  11 0.00000000000000000000
 96  11 0.00000000000000000000
 97  11 0.00000000000000000000
 98  11 0.00000000000000000000
 99  11 0.00000000000000000000
100  11 0.00000000000000000000
  0  12 -16.26069039806847627005
  1  12 -17.28575303224036474603
  2  12 -16.41255991262545776976
  3  12 -16.54257595811457548507
  4  12 -16.06599481481420710338
  5  12 -15.78309280221975186009
  6  12 -15.93186500043076136990
  7  12 -15.78937216145636668330
  8  12 -15.86267721958127729920
  9  12 -16.44570665003482545785
 10  12 -16.32992782183553259756
 11  12 -16.02158988904865921654
 12  12 -16.53395524704417951511
 13  12 -16.42086814753096746244
 14  12 -16.51102489359215752529
 15  12 -16.25477843417377954438
 16  12 -16.78005351891739849179
 17  12 -16.43558021198069241109
 18  12 -16.20868981610287562489
 19  12 -16.33443275374085956742
 20  12 -16.74393156556265793711
 21  12 -16.67001380377935504384
 22  12 -16.59949173762317187197
 23  12 -16.69202007942191556822
 24  12 -16.76546665362791088683
 25  12 -15.79288499714826876641
 26  12 -15.98038847225004488450
 27  12 -16.98107578692805574860
 28  12 -16.20256033903065784330
 29  12 -16.00073147016859209657
 30  12 -15.84785782555577249298
 31  12 -15.28433777807380167246
 32  12 -15.83099244415147666132
 33  12 -15.74874611338966801100
 34  12 -16.21205854116618638727
 35  12 -14.51358459286186430859
 36  12 -15.36851738337323247663
 37  12 -14.28913398450659499872
 38  12 -14.01441217273712247504
 39  12 -13.14989600200688535381
 40  12 -13.15195403385489925085
 41  12 -12.63082439027993153502
 42  12 -12.30786477382648769208
 43  12 -12.23498154074324340002
 44  12 -12.22661128847386891039
 45  12 -12.32833261420975290434
 46  12 -11.19345205579736202139
 47  12 -12.18213849182463270893
 48  12 -10.66492390703761827808
 49  12 -10.26079318431158782232
 50  12 -10.24344444505673834556
 51  12 -10.32296048309970792900
 52  12 -9.27959503909742444705
 53  12 -10.14161569819002473025
 54  12 -8.86761357758154389330
 55  12 -8.69260009080904083589
 56  12 -7.98022265625557736257
 57  12 -8.73093657514514198681
 58  12 -8.46016453157428038878
 59  12 -8.18153617926956400197
 60  12 -7.17020118133735273602
 61  12 -8.72071055752739709988
 62  12 -7.02766725507322131961
 63  12 -5.81330783376280191277
 64  12 -6.72711232764143751695
 65  12 -6.25603243249704465967
 66  12 -6.15223232274338727166
 67  12 -5.11070408423831867850
 68  12 -4.91620538921578553726
 69  12 -4.37307672244943379525
 70  12 -5.74778691224805804438
 71  12 -4.12372033579422581084
 72  12 -3.79787965895117185511
 73  12 -3.75389391095279689736
 74  12 -3.43916829093418474628
 75  12 -2.76786643367602813726
 76  12 -2.53375039821109160343
 77  12 -2.03354075119869337485
 78  12 -1.92618840686545711449
 79  12 -1.54963672524925133445
 80  12 -1.29468473124453886669
 81  12 -1.41805114811241539385
 82  12 -2.29268024977759887761
 83  12 -0.43851628826746280598
 84  12 0.00000000000000000000
 85  12 0.00000000000000000000
 86  12 0.00000000000000000000
 87  12 0.00000000000000000000
 88  12 0.00000000000000000000
 89  12 0.00000000000000000000
 90  12 0.00000000000000000000
 91  12 0.00000000000000000000
 92  12 0.00000000000000000000
 93  12 0.00000000000000000000
 94  12 0.00000000000000000000
 95  12 0.00000000000000000000
 96  12 0.00000000000000000000
 97  12 0.00000000000000000000
 98  12 0.00000000000000000000
 99  12 0.00000000000000000000
100  12 0.00000000000000000000
  0  13 -16.26069039806847627005
  1  13 -17.28575303224036474603
  2  13 -16.41255991262545776976
  3  13 -16.54257595811457548507
  4  13 -16.06599481481420710338
  5  13 -15.78309280221975186009
  6  13 -15.93186500043076136990
  7  13 -15.78937216145636668330
  8  13 -15.86267721958127729920
  9  13 -16.44570665003482545785
 10  13 -16.32992782183553259756
 11  13 -16.02158988904865921654
 12  13 -16.53395524704417951511
 13  13 -16.42086814753096746244
 14  13 -16.51102489359215752529
 15  13 -16.25477843417377954438
 16  13 -16.78005351891739849179
 17  13 -16.43558021198069241109
 18  13 -16.20868981610287562489
 19  13 -16.33443275374085956742
 20  13 -16.74393156556265793711
 21  13 -16.67001380377935504384
 22  13 -16.59949173762317187197
 23  13 -16.69202007942191556822
 24  13 -16.76546665362791088683
 25  13 -15.79288499714826876641
 26  13 -15.98038847225004488450
 27  13 -16.98107578692805574860
 28  13 -16.20256033903065784330
 29  13 -16.00073147016859209657
 30  13 -15.84785782555577249298
 31  13 -16.55113297289191010009
 32  13 -15.83099244415147666132
 33  13 -16.65360575507038731757
 34  13 -16.21205854116618638727
 35  13 -16.28926260853738838819
 36  13 -15.98554930716216482267
 37  13 -16.43301455974160418805
 38  13 -16.09373473474084903501
 39  13 -15.42589645232686201837
 40  13 -15.46098156565401637863
 41  13 -15.86341836899923407600
 42  13 -14.60770781547649121990
 43  13 -14.45742509653637952738
 44  13 -14.74976581898842731277
 45  13 -13.86367177524503091490
 46  13 -13.13716953596697045725
 47  13 -13.15805968355581434537
 48  13 -12.55844577759022229202
 49  13 -12.97178436854242633558
 50  13 -13.73796877764828039403
 51  13 -12.11416498432827637544
 52  13 -11.98217039671271244572
 53  13 -12.14801454230592447914
 54  13 -11.25160835235030099000
 55  13 -10.36249354494381336167
 56  13 -10.12627592155998179635
 57  13 -10.31917476600287741917
 58  13 -9.80230780926136624487
 59  13 -9.54686248673789705776
 60  13 -10.44343086720165558745
 61  13 -9.16082980390760859279
 62  13 -9.69302645681279884116
 63  13 -8.63505793350906714068
 64  13 -9.29732498038009858021
 65  13 -9.17014074744286311613
 66  13 -7.21163749826054267800
 67  13 -7.55374772921720882835
 68  13 -6.98772287287052673577
 69  13 -6.33493045139829913381
 70  13 -6.63006268956104882761
 71  13 -5.72912825648040513471
 72  13 -6.10353070233966654712
 73  13 -5.99875975435456432194
 74  13 -5.33186564811168395295
 75  13 -4.84915599589456558505
 76  13 -4.39337205033318944913
 77  13 -4.06590473118411832587
 78  13 -4.77922236697274982475
 79  13 -5.13314354615894963274
 80  13 -3.82323460157617667221
 81  13 -2.97058414191936881465
 82  13 -3.75011370126937348957
 83  13 -3.16193289888754192063
 84  13 -2.58443030304979792788
 85  13 -2.49673287457905601627
 86  13 -1.48737408104299184686
 87  13 -1.44420123927142918241
 88  13 -1.80808380142142111069
 89  13 -0.98313381468821314790
 90  13 -0.54349930234288845732
 91  13 0.00000000000000000000
 92  13 0.00000000000000000000
 93  13 0.00000000000000000000
 94  13 0.00000000000000000000
 95  13 0.00000000000000000000
 96  13 0.00000000000000000000
 97  13 0.00000000000000000000
 98  13 0.00000000000000000000
 99  13 0.00000000000000000000
100  13 0.00000000000000000000
  0  14 -16.26069039806847627005
  1  14 -17.28575303224036474603
  2  14 -16.41255991262545776976
  3  14 -16.54257595811457548507
  4  14 -16.06599481481420710338
  5  14 -15.78309280221975186009
  6  14 -15.93186500043076136990
  7  14 -15.78937216145636668330
  8  14 -15.86267721958127729920
  9  14 -16.44570665003482545785
 10  14 -16.32992782183553259756
 11  14 -16.02158988904865921654
 12  14 -16.53395524704417951511
 13  14 -16.42086814753096746244
 14  14 -16.51102489359215752529
 15  14 -16.25477843417377954438
 16  14 -16.78005351891739849179
 17  14 -16.43558021198069241109
 18  14 -16.20868981610287562489
 19  14 -16.33443275374085956742
 20  14 -16.74393156556265793711
 21  14 -16.67001380377935504384
 22  14 -16.59949173762317187197
 23  14 -16.69202007942191556822
 24  14 -16.76546665362791088683
 25  14 -15.79288499714826876641
 26  14 -15.98038847225004488450
 27  14 -16.98107578692805574860
 28  14 -16.20256033903065784330
 29  14 -16.00073147016859209657
 30  14 -15.84785782555577249298
 31  14 -16.55113297289191010009
 32  14 -15.83099244415147666132
 33  14 -16.65360575507038731757
 34  14 -16.21205854116618638727
 35  14 -16.28926260853738838819
 36  14 -15.98554930716216482267
 37  14 -16.43301455974160418805
 38  14 -16.09373473474084903501
 39  14 -16.61958844356882636362
 40  14 -16.10965621242007017599
 41  14 -16.40017520853550792026
 42  14 -16.04386593329337884484
 43  14 -16.10453671265069885976
 44  14 -16.88477214010438842706
 45  14 -15.58446881808515449563
 46  14 -15.83494080533083803175
 47  14 -15.75506650127047159060
 48  14 -15.73598487759577402301
 49  14 -15.76396315814087500939
 50  14 -14.00723675438795723380
 51  14 -14.17043880369329400537
 52  14 -15.21641022319149705311
 53  14 -13.43657103388135531929
 54  14 -12.86343469638497261087
 55  14 -12.89247216571082965686
 56  14 -12.35274621046515797218
 57  14 -13.63469132158946095501
 58  14 -12.20009118903082878660
 59  14 -12.51411456605085348315
 60  14 -11.09494625573509729577
 61  14 -11.01109491061088441199
 62  14 -10.89564276114746910196
 63  14 -10.79350464540413767622
 64  14 -9.61293620682583060955
 65  14 -11.34876152287816175601
 66  14 -9.73326277165331710250
 67  14 -9.31362314066220342568
 68  14 -8.89934145257353570457
 69  14 -8.84929836619173926238
 70  14 -8.29391937251524247188
 71  14 -7.96892552006594101499
 72  14 -7.95438237087645383383
 73  14 -7.20209787299206549704
 74  14 -6.90099244973706671402
 75  14 -6.94123870192143499480
 76  14 -6.70236402342771242502
 77  14 -6.03069432357019064028
 78  14 -5.88036853861420105716
 79  14 -6.62443928141275595323
 80  14 -5.43615418807342631879
 81  14 -6.13054739412416793698
 82  14 -4.90850277737659101973
 83  14 -4.60648199163121585542
 84  14 -4.35831911285081297081
 85  14 -4.53112515314829700230
 86  14 -4.44768439720179742380
 87  14 -3.51233984831630818846
 88  14 -3.84142800464539924121
 89  14 -2.93179053065998918015
 90  14 -2.61365926511988533321
 91  14 -2.56468026384884506541
 92  14 -1.96861376352928862943
 93  14 -2.71577909445515919273
 94  14 -1.18429206726335234379
 95  14 -1.06436008156909567290
 96  14 -0.60456533237404497250
 97  14 -0.65444062536127090013
 98  14 0.00000000000000000000
 99  14 0.00000000000000000000
100  14 0.00000000000000000000
  0  15 -16.26069039806847627005
  1  15 -17.28575303224036474603
  2  15 -16.41255991262545776976
  3  15 -16.54257595811457548507
  4  15 -16.06599481481420710338
  5  15 -15.78309280221975186009
  6  15 -15.93186500043076136990
  7  15 -15.78937216145636668330
  8  15 -15.86267721958127729920
  9  15 -16.44570665003482545785
 10  15 -16.32992782183553259756
 11  15 -16.02158988904865921654
 12  15 -16.53395524704417951511
 13  15 -16.42086814753096746244
 14  15 -16.51102489359215752529
 15  15 -16.25477843417377954438
 16  15 -16.78005351891739849179
 17  15 -16.43558021198069241109
 18  15 -16.20868981610287562489
 19  15 -16.33443275374085956742
 20  15 -16.74393156556265793711
 21  15 -16.67001380377935504384
 22  15 -16.59949173762317187197
 23  15 -16.69202007942191556822
 24  15 -16.76546665362791088683
 25  15 -15.79288499714826876641
 26  15 -15.98038847225004488450
 27  15 -16.98107578692805574860
 28  15 -16.20256033903065784330
 29  15 -16.00073147016859209657
 30  15 -15.84785782555577249298
 31  15 -16.55113297289191010009
 32  15 -15.83099244415147666132
 33  15 -16.65360575507038731757
 34  15 -16.21205854116618638727
 35  15 -16.28926260853738838819
 36  15 -15.98554930716216482267
 37  15 -16.43301455974160418805
 38  15 -16.09373473474084903501
 39  15 -16.61958844356882636362
 40  15 -16.10965621242007017599
 41  15 -16.40017520853550792026
 42  15 -16.04386593329337884484
 43  15 -16.10453671265069885976
 44  15 -16.88477214010438842706
 45  15 -16.52593928489380203928
 46  15 -16.56334900122550379820
 47  15 -16.18922781130371646441
 48  15 -17.01753086062565145653
 49  15 -16.50480220066620162811
 50  15 -16.79342495488182152030
 51  15 -17.18619802126184836766
 52  15 -15.82222508223788537407
 53  15 -15.90048944200780312030
 54  15 -15.50816452219531171863
 55  15 -15.27426260582860173542
 56  15 -13.86246528915321896136
 57  15 -15.48665744413091083231
 58  15 -14.10194380220047349894
 59  15 -14.77621629314965190360
 60  15 -14.10785553311217910277
 61  15 -14.18449711210090846691
 62  15 -13.34043771098158437383
 63  15 -12.37936930230454812829
 64  15 -11.90692813138519667859
 65  15 -12.49002061775446215108
 66  15 -11.76220035968706234542
 67  15 -11.85630661593889279004
 68  15 -11.80324220763350417940
 69  15 -10.73867022489705291832
 70  15 -10.93997736647362906126
 71  15 -10.15737843544638252524
 72  15 -10.06110276083995458407
 73  15 -9.39975347754408474543
 74  15 -10.30808472812794107654
 75  15 -10.50243856214081006328
 76  15 -9.66784896297953366684
 77  15 -8.94190234365441583009
 78  15 -7.76347046970723386750
 79  15 -8.57303226217917391239
 80  15 -7.32391247131489464550
 81  15 -7.63337742034117727741
 82  15 -6.95450144799540925789
 83  15 -7.27654316013175694877
 84  15 -7.02281516937052163740
 85  15 -7.05288458275710716805
 86  15 -6.23038787394771631512
 87  15 -6.73309737775448624575
 88  15 -5.10474673980293403019
 89  15 -5.34127690216618500330
 90  15 -5.33074006314934223383
 91  15 -3.95625609428214719543
 92  15 -4.15320490917018059207
 93  15 -4.21224454069576736970
 94  15 -4.22973290501850218703
 95  15 -3.10407930931168474231
 96  15 -3.40577726659217239202
 97  15 -3.79190832011615341912
 98  15 -2.17128779287755868665
 99  15 -2.25719215522366667415
100  15 -2.96413215568508903175
  0  16 -16.26069039806847627005
  1  16 -17.28575303224036474603
  2  16 -16.41255991262545776976
  3  16 -16.54257595811457548507
  4  16 -16.06599481481420710338
  5  16 -15.78309280221975186009
  6  16 -15.93186500043076136990
  7  16 -15.78937216145636668330
  8  16 -15.86267721958127729920
  9  16 -16.44570665003482545785
 10  16 -16.32992782183553259756
 11  16 -16.02158988904865921654
 12  16 -16.53395524704417951511
 13  16 -16.42086814753096746244
 14  16 -16.51102489359215752529
 15  16 -16.25477843417377954438
 16  16 -16.78005351891739849179
 17  16 -16.43558021198069241109
 18  16 -16.20868981610287562489
 19  16 -16.33443275374085956742
 20  16 -16.74393156556265793711
 21  16 -16.67001380377935504384
 22  16 -16.59949173762317187197
 23  16 -16.69202007942191556822
 24  16 -16.76546665362791088683
 25  16 -15.79288499714826876641
 26  16 -15.98038847225004488450
 27  16 -16.98107578692805574860
 28  16 -16.20256033903065784330
 29  16 -16.00073147016859209657
 30  16 -15.84785782555577249298
 31  16 -16.55113297289191010009
 32  16 -15.83099244415147666132
 33  16 -16.65360575507038731757
 34  16 -16.21205854116618638727
 35  16 -16.28926260853738838819
 36  16 -15.98554930716216482267
 37  16 -16.43301455974160418805
 38  16 -16.09373473474084903501
 39  16 -16.61958844356882636362
 40  16 -16.10965621242007017599
 41  16 -16.40017520853550792026
 42  16 -16.04386593329337884484
 43  16 -16.10453671265069885976
 44  16 -16.88477214010438842706
 45  16 -16.52593928489380203928
 46  16 -16.56334900122550379820
 47  16 -16.18922781130371646441
 48  16 -17.01753086062565145653
 49  16 -16.50480220066620162811
 50  16 -16.79342495488182152030
 51  16 -17.18619802126184836766
 52  16 -17.75859722870136891970
 53  16 -15.90048944200780312030
 54  16 -16.62440132538196024825
 55  16 -16.06245579234473197516
 56  16 -16.46585143538476714298
 57  16 -16.63523527035253835038
 58  16 -16.58314368557050499930
 59  16 -15.52016235119636178297
 60  16 -15.67048073043939560023
 61  16 -15.21875011966944235553
 62  16 -14.66546472080085727896
 63  16 -14.93154211641072315331
 64  16 -13.93671602689204824799
 65  16 -15.14697484606250021955
 66  16 -14.41267529354179188772
 67  16 -13.15995313831717439257
 68  16 -15.39136544922542348957
 69  16 -13.12820736073021343771
 70  16 -12.64534139865023298910
 71  16 -12.23787494208277770724
 72  16 -12.65334021059747549032
 73  16 -11.74105659012773728023
 74  16 -11.31849470019696823897
 75  16 -11.14097360620839616274
 76  16 -11.22603223425436880234
 77  16 -9.68852751855124871838
 78  16 -9.83484395531109001354
 79  16 -9.83910031671947216125
 80  16 -9.91356763173608612760
 81  16 -9.71776450559799265250
 82  16 -9.95236249925102178793
 83  16 -8.78324295036123459113
 84  16 -8.34841716025258229195
 85  16 -7.76701763692963265129
 86  16 -8.06624557797670682646
 87  16 -7.52116807664666087163
 88  16 -7.41951741059586655780
 89  16 -7.21972084152063153795
 90  16 -6.68139602960017509048
 91  16 -9.42522089724433342894
 92  16 -6.26708887210888310193
 93  16 -5.61003322232904544364
 94  16 -6.41839721766064918995
 95  16 -5.57192735607431455236
 96  16 -4.57954039920050348655
 97  16 -4.41594901097138059498
 98  16 -4.09144625656001181824
 99  16 -3.97966592104676086805
100  16 -3.68481276890288445003
  0  17 -16.26069039806847627005
  1  17 -17.28575303224036474603
  2  17 -16.41255991262545776976
  3  17 -16.54257595811457548507
  4  17 -16.06599481481420710338
  5  17 -15.78309280221975186009
  6  17 -15.93186500043076136990
  7  17 -15.78937216145636668330
  8  17 -15.86267721958127729920
  9  17 -16.44570665003482545785
 10  17 -16.32992782183553259756
 11  17 -16.02158988904865921654
 12  17 -16.53395524704417951511
 13  17 -16.42086814753096746244
 14  17 -16.51102489359215752529
 15  17 -16.25477843417377954438
 16  17 -16.78005351891739849179
 17  17 -16.43558021198069241109
 18  17 -16.20868981610287562489
 19  17 -16.33443275374085956742
 20  17 -16.74393156556265793711
 21  17 -16.67001380377935504384
 22  17 -16.59949173762317187197
 23  17 -16.69202007942191556822
 24  17 -16.76546665362791088683
 25  17 -15.79288499714826876641
 26  17 -15.98038847225004488450
 27  17 -16.98107578692805574860
 28  17 -16.20256033903065784330
 29  17 -16.00073147016859209657
 30  17 -15.84785782555577249298
 31  17 -16.55113297289191010009
 32  17 -15.83099244415147666132
 33  17 -16.65360575507038731757
 34  17 -16.21205854116618638727
 35  17 -16.28926260853738838819
 36  17 -15.98554930716216482267
 37  17 -16.43301455974160418805
 38  17 -16.09373473474084903501
 39  17 -16.61958844356882636362
 40  17 -16.10965621242007017599
 41  17 -16.40017520853550792026
 42  17 -16.04386593329337884484
 43  17 -16.10453671265069885976
 44  17 -16.88477214010438842706
 45  17 -16.52593928489380203928
 46  17 -16.56334900122550379820
 47  17 -16.18922781130371646441
 48  17 -17.01753086062565145653
 49  17 -16.50480220066620162811
 50  17 -16.79342495488182152030
 51  17 -17.18619802126184836766
 52  17 -17.75859722870136891970
 53  17 -15.90048944200780312030
 54  17 -16.62440132538196024825
 55  17 -16.06245579234473197516
 56  17 -16.46585143538476714298
 57  17 -16.63523527035253835038
 58  17 -16.58314368557050499930
 59  17 -16.15856077755933384310
 60  17 -16.54511384690365360939
 61  17 -17.35869498283715728348
 62  17 -16.87369476892931530188
 63  17 -16.09961954020679897326
 64  17 -18.16457026072600200450
 65  17 -16.30953872503872403854
 66  17 -15.90404566858397217288
 67  17 -15.57504449253806910747
 68  17 -15.58764513704496046387
 69  17 -16.45154602949156341651
 70  17 -14.57411893708735561859
 71  17 -14.29182262587345952909
 72  17 -14.58609182871266973791
 73  17 -13.28010924726220132186
 74  17 -13.85886269605138565453
 75  17 -13.38500276422933943365
 76  17 -12.57496761687914066385
 77  17 -13.41343027128643505819
 78  17 -12.25421433112109959040
 79  17 -13.12459850135667593918
 80  17 -12.27606005959163404384
 81  17 -10.89248092502535136816
 82  17 -11.89163313901376461956
 83  17 -11.29717512783425625855
 84  17 -10.75863317029780574785
 85  17 -10.01067725548574394168
 86  17 -10.31156857985628505503
 87  17 -10.04031911322121928265
 88  17 -8.88259256812148301208
 89  17 -8.87998520021661263968
 90  17 -8.66759409528469149109
 91  17 -8.92269277167762453473
 92  17 -8.38208837269787920832
 93  17 -7.93299429444293924263
 94  17 -7.83339008122996194317
 95  17 -7.09495363494289499329
 96  17 -7.49512317380350889806
 97  17 -7.22992239675320735870
 98  17 -5.88171477222567418153
 99  17 -6.92514867730732319728
100  17 -5.60218269135382396229
  0  18 -16.26069039806847627005
  1  18 -17.28575303224036474603
  2  18 -16.41255991262545776976
  3  18 -16.54257595811457548507
  4  18 -16.06599481481420710338
  5  18 -15.78309280221975186009
  6  18 -15.93186500043076136990
  7  18 -15.78937216145636668330
  8  18 -15.86267721958127729920
  9  18 -16.44570665003482545785
 10  18 -16.32992782183553259756
 11  18 -16.02158988904865921654
 12  18 -16.53395524704417951511
 13  18 -16.42086814753096746244
 14  18 -16.51102489359215752529
 15  18 -16.25477843417377954438
 16  18 -16.78005351891739849179
 17  18 -16.43558021198069241109
 18  18 -16.20868981610287562489
 19  18 -16.33443275374085956742
 20  18 -16.74393156556265793711
 21  18 -16.67001380377935504384
 22  18 -16.59949173762317187197
 23  18 -16.69202007942191556822
 24  18 -16.76546665362791088683
 25  18 -15.79288499714826876641
 26  18 -15.98038847225004488450
 27  18 -16.98107578692805574860
 28  18 -16.20256033903065784330
 29  18 -16.00073147016859209657
 30  18 -15.84785782555577249298
 31  18 -16.55113297289191010009
 32  18 -15.83099244415147666132
 33  18 -16.65360575507038731757
 34  18 -16.21205854116618638727
 35  18 -16.28926260853738838819
 36  18 -15.98554930716216482267
 37  18 -16.43301455974160418805
 38  18 -16.09373473474084903501
 39  18 -16.61958844356882636362
 40  18 -16.10965621242007017599
 41  18 -16.40017520853550792026
 42  18 -16.04386593329337884484
 43  18 -16.10453671265069885976
 44  18 -16.88477214010438842706
 45  18 -16.52593928489380203928
 46  18 -16.56334900122550379820
 47  18 -16.18922781130371646441
 48  18 -17.01753086062565145653
 49  18 -16.50480220066620162811
 50  18 -16.79342495488182152030
 51  18 -17.18619802126184836766
 52  18 -17.75859722870136891970
 53  18 -15.90048944200780312030
 54  18 -16.62440132538196024825
 55  18 -16.06245579234473197516
 56  18 -16.46585143538476714298
 57  18 -16.63523527035253835038
 58  18 -16.58314368557050499930
 59  18 -16.15856077755933384310
 60  18 -16.54511384690365360939
 61  18 -17.35869498283715728348
 62  18 -16.87369476892931530188
 63  18 -16.09961954020679897326
 64  18 -18.16457026072600200450
 65  18 -16.30953872503872403854
 66  18 -16.85819848057519010354
 67  18 -15.99374781768278452887
 68  18 -16.43307235725235670998
 69  18 -16.45154602949156341651
 70  18 -16.08681482591595823806
 71  18 -15.95297420478556382761
 72  18 -17.61016755710879877483
 73  18 -15.97525832995917838275
 74  18 -15.56657086884975527141
 75  18 -15.62268461013304410301
 76  18 -14.97147221712254605563
 77  18 -14.74867378797316419536
 78  18 -14.01161433575609294166
 79  18 -13.69608663481993282574
 80  18 -13.72614164803004754845
 81  18 -13.14983395170655100515
 82  18 -12.81541399237297795821
 83  18 -12.90479708807238523605
 84  18 -13.11015117964793041949
 85  18 -12.95606994573637926749
 86  18 -12.80391674472682161934
 87  18 -11.86692562380403259681
 88  18 -12.38408835244891470495
 89  18 -11.21340962036953925463
 90  18 -11.12321663298687823840
 91  18 -10.58590912200807210297
 92  18 -10.05135310230792811126
 93  18 -9.63853948190614140401
 94  18 -9.52907785172634902437
 95  18 -9.69497036673140932805
 96  18 -9.94041767799089370783
 97  18 -8.68763553842251923243
 98  18 -8.34999206468215682264
 99  18 -9.76653594125832213990
100  18 -7.96028838018625517492
  0  19 -16.26069039806847627005
  1  19 -17.28575303224036474603
  2  19 -16.41255991262545776976
  3  19 -16.54257595811457548507
  4  19 -16.06599481481420710338
  5  19 -15.78309280221975186009
  6  19 -15.93186500043076136990
  7  19 -15.78937216145636668330
  8  19 -15.86267721958127729920
  9  19 -16.44570665003482545785
 10  19 -16.32992782183553259756
 11  19 -16.02158988904865921654
 12  19 -16.53395524704417951511
 13  19 -16.42086814753096746244
 14  19 -16.51102489359215752529
 15  19 -16.25477843417377954438
 16  19 -16.78005351891739849179
 17  19 -16.43558021198069241109
 18  19 -16.20868981610287562489
 19  19 -16.33443275374085956742
 20  19 -16.74393156556265793711
 21  19 -16.67001380377935504384
 22  19 -16.59949173762317187197
 23  19 -16.69202007942191556822
 24  19 -16.76546665362791088683
 25  19 -15.79288499714826876641
 26  19 -15.98038847225004488450
 27  19 -16.98107578692805574860
 28  19 -16.20256033903065784330
 29  19 -16.00073147016859209657
 30  19 -15.84785782555577249298
 31  19 -16.55113297289191010009
 32  19 -15.83099244415147666132
 33  19 -16.65360575507038731757
 34  19 -16.21205854116618638727
 35  19 -16.28926260853738838819
 36  19 -15.98554930716216482267
 37  19 -16.43301455974160418805
 38  19 -16.09373473474084903501
 39  19 -16.61958844356882636362
 40  19 -16.10965621242007017599
 41  19 -16.40017520853550792026
 42  19 -16.04386593329337884484
 43  19 -16.10453671265069885976
 44  19 -16.88477214010438842706
 45  19 -16.52593928489380203928
 46  19 -16.56334900122550379820
 47  19 -16.18922781130371646441
 48  19 -17.01753086062565145653
 49  19 -16.50480220066620162811
 50  19 -16.79342495488182152030
 51  19 -17.18619802126184836766
 52  19 -17.75859722870136891970
 53  19 -15.90048944200780312030
 54  19 -16.62440132538196024825
 55  19 -16.06245579234473197516
 56  19 -16.46585143538476714298
 57  19 -16.63523527035253835038
 58  19 -16.58314368557050499930
 59  19 -16.15856077755933384310
 60  19 -16.54511384690365360939
 61  19 -17.35869498283715728348
 62  19 -16.87369476892931530188
 63  19 -16.09961954020679897326
 64  19 -18.16457026072600200450
 65  19 -16.30953872503872403854
 66  19 -16.85819848057519010354
 67  19 -15.99374781768278452887
 68  19 -16.43307235725235670998
 69  19 -16.45154602949156341651
 70  19 -16.08681482591595823806
 71  19 -18.39508753171428878659
 72  19 -17.61016755710879877483
 73  19 -15.97525832995917838275
 74  19 -16.38396318168485876754
 75  19 -16.02368105970752054645
 76  19 -16.16876499246978227120
 77  19 -16.24398862618014405257
 78  19 -16.10756704989247722892
 79  19 -17.10612130186831691958
 80  19 -16.17714597954919852896
 81  19 -15.45614360529125796972
 82  19 -16.00449725400037692680
 83  19 -15.20102310648137056148
 84  19 -15.28693310147265194132
 85  19 -13.96809927622771319022
 86  19 -16.19712350199927897165
 87  19 -13.85885281825551373913
 88  19 -13.11001973697087130688
 89  19 -13.44233169283092621527
 90  19 -12.88486462500089402283
 91  19 -12.81714130598032674868
 92  19 -12.03648041034169224872
 93  19 -11.92537377466221215627
 94  19 -12.44655421022571850642
 95  19 -11.67305802080911547591
 96  19 -11.64347557097404362025
 97  19 -11.82963737023735184550
 98  19 -10.33422146429668941892
 99  19 -10.69233240208370716573
100  19 -10.37324611306850030701
  0  20 -16.26069039806847627005
  1  20 -17.28575303224036474603
  2  20 -16.41255991262545776976
  3  20 -16.54257595811457548507
  4  20 -16.06599481481420710338
  5  20 -15.78309280221975186009
  6  20 -15.93186500043076136990
  7  20 -15.78937216145636668330
  8  20 -15.86267721958127729920
  9  20 -16.44570665003482545785
 10  20 -16.32992782183553259756
 11  20 -16.02158988904865921654
 12  20 -16.53395524704417951511
 13  20 -16.42086814753096746244
 14  20 -16.51102489359215752529
 15  20 -16.25477843417377954438
 16  20 -16.78005351891739849179
 17  20 -16.43558021198069241109
 18  20 -16.20868981610287562489
 19  20 -16.33443275374085956742
 20  20 -16.74393156556265793711
 21  20 -16.67001380377935504384
 22  20 -16.59949173762317187197
 23  20 -16.69202007942191556822
 24  20 -16.76546665362791088683
 25  20 -15.79288499714826876641
 26  20 -15.98038847225004488450
 27  20 -16.98107578692805574860
 28  20 -16.20256033903065784330
 29  20 -16.00073147016859209657
 30  20 -15.84785782555577249298
 31  20 -16.55113297289191010009
 32  20 -15.83099244415147666132
 33  20 -16.65360575507038731757
 34  20 -16.21205854116618638727
 35  20 -16.28926260853738838819
 36  20 -15.98554930716216482267
 37  20 -16.43301455974160418805
 38  20 -16.09373473474084903501
 39  20 -16.61958844356882636362
 40  20 -16.10965621242007017599
 41  20 -16.40017520853550792026
 42  20 -16.04386593329337884484
 43  20 -16.10453671265069885976
 44  20 -16.88477214010438842706
 45  20 -16.52593928489380203928
 46  20 -16.56334900122550379820
 47  20 -16.18922781130371646441
 48  20 -17.01753086062565145653
 49  20 -16.50480220066620162811
 50  20 -16.79342495488182152030
 51  20 -17.18619802126184836766
 52  20 -17.75859722870136891970
 53  20 -15.90048944200780312030
 54  20 -16.62440132538196024825
 55  20 -16.06245579234473197516
 56  20 -16.46585143538476714298
 57  20 -16.63523527035253835038
 58  20 -16.58314368557050499930
 59  20 -16.15856077755933384310
 60  20 -16.54511384690365360939
 61  20 -17.35869498283715728348
 62  20 -16.87369476892931530188
 63  20 -16.09961954020679897326
 64  20 -18.16457026072600200450
 65  20 -16.30953872503872403854
 66  20 -16.85819848057519010354
 67  20 -15.99374781768278452887
 68  20 -16.43307235725235670998
 69  20 -16.45154602949156341651
 70  20 -16.08681482591595823806
 71  20 -18.39508753171428878659
 72  20 -17.61016755710879877483
 73  20 -15.97525832995917838275
 74  20 -16.38396318168485876754
 75  20 -16.02368105970752054645
 76  20 -16.16876499246978227120
 77  20 -16.24398862618014405257
 78  20 -16.10756704989247722892
 79  20 -17.10612130186831691958
 80  20 -16.34749454667387169593
 81  20 -16.44461764278078774737
 82  20 -16.00449725400037692680
 83  20 -16.76409409897046387528
 84  20 -16.09967259950352413966
 85  20 -15.94595381185685667447
 86  20 -15.77935055561887267572
 87  20 -16.64334977414576499655
 88  20 -15.42752427797251080221
 89  20 -15.88011090405082015309
 90  20 -14.72631233298804964704
 91  20 -14.43221272909253194427
 92  20 -14.29601583364155104050
 93  20 -14.28433236280872797863
 94  20 -13.64832488044950942196
 95  20 -13.58609611345823964257
 96  20 -13.18461834729052917226
 97  20 -13.62443842055294673798
 98  20 -12.06654459697610093372
 99  20 -12.83026233431925078321
100  20 -11.92820819383356578669
  0  21 -16.26069039806847627005
  1  21 -17.28575303224036474603
  2  21 -16.41255991262545776976
  3  21 -16.54257595811457548507
  4  21 -16.06599481481420710338
  5  21 -15.78309280221975186009
  6  21 -15.93186500043076136990
  7  21 -15.78937216145636668330
  8  21 -15.86267721958127729920
  9  21 -16.44570665003482545785
 10  21 -16.32992782183553259756
 11  21 -16.02158988904865921654
 12  21 -16.53395524704417951511
 13  21 -16.42086814753096746244
 14  21 -16.51102489359215752529
 15  21 -16.25477843417377954438
 16  21 -16.78005351891739849179
 17  21 -16.43558021198069241109
 18  21 -16.20868981610287562489
 19  21 -16.33443275374085956742
 20  21 -16.74393156556265793711
 21  21 -16.67001380377935504384
 22  21 -16.59949173762317187197
 23  21 -16.69202007942191556822
 24  21 -16.76546665362791088683
 25  21 -15.79288499714826876641
 26  21 -15.98038847225004488450
 27  21 -16.98107578692805574860
 28  21 -16.20256033903065784330
 29  21 -16.00073147016859209657
 30  21 -15.84785782555577249298
 31  21 -16.55113297289191010009
 32  21 -15.83099244415147666132
 33  21 -16.65360575507038731757
 34  21 -16.21205854116618638727
 35  21 -16.28926260853738838819
 36  21 -15.98554930716216482267
 37  21 -16.43301455974160418805
 38  21 -16.09373473474084903501
 39  21 -16.61958844356882636362
 40  21 -16.10965621242007017599
 41  21 -16.40017520853550792026
 42  21 -16.04386593329337884484
 43  21 -16.10453671265069885976
 44  21 -16.88477214010438842706
 45  21 -16.52593928489380203928
 46  21 -16.56334900122550379820
 47  21 -16.18922781130371646441
 48  21 -17.01753086062565145653
 49  21 -16.50480220066620162811
 50  21 -16.79342495488182152030
 51  21 -17.18619802126184836766
 52  21 -17.75859722870136891970
 53  21 -15.90048944200780312030
 54  21 -16.62440132538196024825
 55  21 -16.06245579234473197516
 56  21 -16.46585143538476714298
 57  21 -16.63523527035253835038
 58  21 -16.58314368557050499930
 59  21 -16.15856077755933384310
 60  21 -16.54511384690365360939
 61  21 -17.35869498283715728348
 62  21 -16.87369476892931530188
 63  21 -16.09961954020679897326
 64  21 -18.16457026072600200450
 65  21 -16.30953872503872403854
 66  21 -16.85819848057519010354
 67  21 -15.99374781768278452887
 68  21 -16.43307235725235670998
 69  21 -16.45154602949156341651
 70  21 -16.08681482591595823806
 71  21 -18.39508753171428878659
 72  21 -17.61016755710879877483
 73  21 -15.97525832995917838275
 74  21 -16.38396318168485876754
 75  21 -16.02368105970752054645
 76  21 -16.16876499246978227120
 77  21 -16.24398862618014405257
 78  21 -16.10756704989247722892
 79  21 -17.10612130186831691958
 80  21 -16.34749454667387169593
 81  21 -16.44461764278078774737
 82  21 -16.00449725400037692680
 83  21 -16.76409409897046387528
 84  21 -16.09967259950352413966
 85  21 -16.52511584061054250583
 86  21 -16.19712350199927897165
 87  21 -16.64334977414576499655
 88  21 -16.21284961967759485901
 89  21 -17.46202768622011447519
 90  21 -16.06469479029660973879
 91  21 -16.84143184808057114310
 92  21 -15.79404594464156730282
 93  21 -15.81543492890434698950
 94  21 -15.34784805945702679253
 95  21 -15.89149201998149152359
 96  21 -15.51476127338146326906
 97  21 -15.08817970728690305293
 98  21 -14.64526920423811340299
 99  21 -15.43719886451499156976
100  21 -15.23740770706164049386
  0  22 -16.26069039806847627005
  1  22 -17.28575303224036474603
  2  22 -16.41255991262545776976
  3  22 -16.54257595811457548507
  4  22 -16.06599481481420710338
  5  22 -15.78309280221975186009
  6  22 -15.93186500043076136990
  7  22 -15.78937216145636668330
  8  22 -15.86267721958127729920
  9  22 -16.44570665003482545785
 10  22 -16.32992782183553259756
 11  22 -16.02158988904865921654
 12  22 -16.53395524704417951511
 13  22 -16.42086814753096746244
 14  22 -16.51102489359215752529
 15  22 -16.25477843417377954438
 16  22 -16.78005351891739849179
 17  22 -16.43558021198069241109
 18  22 -16.20868981610287562489
 19  22 -16.33443275374085956742
 20  22 -16.74393156556265793711
 21  22 -16.67001380377935504384
 22  22 -16.59949173762317187197
 23  22 -16.69202007942191556822
 24  22 -16.76546665362791088683
 25  22 -15.79288499714826876641
 26  22 -15.98038847225004488450
 27  22 -16.98107578692805574860
 28  22 -16.20256033903065784330
 29  22 -16.00073147016859209657
 30  22 -15.84785782555577249298
 31  22 -16.55113297289191010009
 32  22 -15.83099244415147666132
 33  22 -16.65360575507038731757
 34  22 -16.21205854116618638727
 35  22 -16.28926260853738838819
 36  22 -15.98554930716216482267
 37  22 -16.43301455974160418805
 38  22 -16.09373473474084903501
 39  22 -16.61958844356882636362
 40  22 -16.10965621242007017599
 41  22 -16.40017520853550792026
 42  22 -16.04386593329337884484
 43  22 -16.10453671265069885976
 44  22 -16.88477214010438842706
 45  22 -16.52593928489380203928
 46  22 -16.56334900122550379820
 47  22 -16.18922781130371646441
 48  22 -17.01753086062565145653
 49  22 -16.50480220066620162811
 50  22 -16.79342495488182152030
 51  22 -17.18619802126184836766
 52  22 -17.75859722870136891970
 53  22 -15.90048944200780312030
 54  22 -16.62440132538196024825
 55  22 -16.06245579234473197516
 56  22 -16.46585143538476714298
 57  22 -16.63523527035253835038
 58  22 -16.58314368557050499930
 59  22 -16.15856077755933384310
 60  22 -16.54511384690365360939
 61  22 -17.35869498283715728348
 62  22 -16.87369476892931530188
 63  22 -16.09961954020679897326
 64  22 -18.16457026072600200450
 65  22 -16.30953872503872403854
 66  22 -16.85819848057519010354
 67  22 -15.99374781768278452887
 68  22 -16.43307235725235670998
 69  22 -16.45154602949156341651
 70  22 -16.08681482591595823806
 71  22 -18.39508753171428878659
 72  22 -17.61016755710879877483
 73  22 -15.97525832995917838275
 74  22 -16.38396318168485876754
 75  22 -16.02368105970752054645
 76  22 -16.16876499246978227120
 77  22 -16.24398862618014405257
 78  22 -16.10756704989247722892
 79  22 -17.10612130186831691958
 80  22 -16.34749454667387169593
 81  22 -16.44461764278078774737
 82  22 -16.00449725400037692680
 83  22 -16.76409409897046387528
 84  22 -16.09967259950352413966
 85  22 -16.52511584061054250583
 86  22 -16.19712350199927897165
 87  22 -16.64334977414576499655
 88  22 -16.21284961967759485901
 89  22 -17.46202768622011447519
 90  22 -16.06469479029660973879
 91  22 -16.84143184808057114310
 92  22 -16.48665564868222688233
 93  22 -17.33356742289274521340
 94  22 -15.85655693312743963475
 95  22 -16.45647147032743262685
 96  22 -16.24168557648839339436
 97  22 -17.58188282945079450315
 98  22 -16.13943321213979587014
 99  22 -16.23684272269739281569
100  22 -17.02107976665549671225
  0  23 -16.26069039806847627005
  1  23 -17.28575303224036474603
  2  23 -16.41255991262545776976
  3  23 -16.54257595811457548507
  4  23 -16.06599481481420710338
  5  23 -15.78309280221975186009
  6  23 -15.93186500043076136990
  7  23 -15.78937216145636668330
  8  23 -15.86267721958127729920
  9  23 -16.44570665003482545785
 10  23 -16.32992782183553259756
 11  23 -16.02158988904865921654
 12  23 -16.53395524704417951511
 13  23 -16.42086814753096746244
 14  23 -16.51102489359215752529
 15  23 -16.25477843417377954438
 16  23 -16.78005351891739849179
 17  23 -16.43558021198069241109
 18  23 -16.20868981610287562489
 19  23 -16.33443275374085956742
 20  23 -16.74393156556265793711
 21  23 -16.67001380377935504384
 22  23 -16.59949173762317187197
 23  23 -16.69202007942191556822
 24  23 -16.76546665362791088683
 25  23 -15.79288499714826876641
 26  23 -15.98038847225004488450
 27  23 -16.98107578692805574860
 28  23 -16.20256033903065784330
 29  23 -16.00073147016859209657
 30  23 -15.84785782555577249298
 31  23 -16.55113297289191010009
 32  23 -15.83099244415147666132
 33  23 -16.65360575507038731757
 34  23 -16.21205854116618638727
 35  23 -16.28926260853738838819
 36  23 -15.98554930716216482267
 37  23 -16.43301455974160418805
 38  23 -16.09373473474084903501
 39  23 -16.61958844356882636362
 40  23 -16.10965621242007017599
 41  23 -16.40017520853550792026
 42  23 -16.04386593329337884484
 43  23 -16.10453671265069885976
 44  23 -16.88477214010438842706
 45  23 -16.52593928489380203928
 46  23 -16.56334900122550379820
 47  23 -16.18922781130371646441
 48  23 -17.01753086062565145653
 49  23 -16.50480220066620162811
 50  23 -16.79342495488182152030
 51  23 -17.18619802126184836766
 52  23 -17.75859722870136891970
 53  23 -15.90048944200780312030
 54  23 -16.62440132538196024825
 55  23 -16.06245579234473197516
 56  23 -16.46585143538476714298
 57  23 -16.63523527035253835038
 58  23 -16.58314368557050499930
 59  23 -16.15856077755933384310
 60  23 -16.54511384690365360939
 61  23 -17.35869498283715728348
 62  23 -16.87369476892931530188
 63  23 -16.09961954020679897326
 64  23 -18.16457026072600200450
 65  23 -16.30953872503872403854
 66  23 -16.85819848057519010354
 67  23 -15.99374781768278452887
 68  23 -16.43307235725235670998
 69  23 -16.45154602949156341651
 70  23 -16.08681482591595823806
 71  23 -18.39508753171428878659
 72  23 -17.61016755710879877483
 73  23 -15.97525832995917838275
 74  23 -16.38396318168485876754
 75  23 -16.02368105970752054645
 76  23 -16.16876499246978227120
 77  23 -16.24398862618014405257
 78  23 -16.10756704989247722892
 79  23 -17.10612130186831691958
 80  23 -16.34749454667387169593
 81  23 -16.44461764278078774737
 82  23 -16.00449725400037692680
 83  23 -16.76409409897046387528
 84  23 -16.09967259950352413966
 85  23 -16.52511584061054250583
 86  23 -16.19712350199927897165
 87  23 -16.64334977414576499655
 88  23 -16.21284961967759485901
 89  23 -17.46202768622011447519
 90  23 -16.06469479029660973879
 91  23 -16.84143184808057114310
 92  23 -16.48665564868222688233
 93  23 -17.33356742289274521340
 94  23 -15.85655693312743963475
 95  23 -16.45647147032743262685
 96  23 -16.24168557648839339436
 97  23 -17.58188282945079450315
 98  23 -16.13943321213979587014
 99  23 -16.23684272269739281569
100  23 -17.02107976665549671225
  0  24 -16.26069039806847627005
  1  24 -17.28575303224036474603
  2  24 -16.41255991262545776976
  3  24 -16.54257595811457548507
  4  24 -16.06599481481420710338
  5  24 -15.78309280221975186009
  6  24 -15.93186500043076136990
  7  24 -15.78937216145636668330
  8  24 -15.86267721958127729920
  9  24 -16.44570665003482545785
 10  24 -16.32992782183553259756
 11  24 -16.02158988904865921654
 12  24 -16.53395524704417951511
 13  24 -16.42086814753096746244
 14  24 -16.51102489359215752529
 15  24 -16.25477843417377954438
 16  24 -16.78005351891739849179
 17  24 -16.43558021198069241109
 18  24 -16.20868981610287562489
 19  24 -16.33443275374085956742
 20  24 -16.74393156556265793711
 21  24 -16.67001380377935504384
 22  24 -16.59949173762317187197
 23  24 -16.69202007942191556822
 24  24 -16.76546665362791088683
 25  24 -15.79288499714826876641
 26  24 -15.98038847225004488450
 27  24 -16.98107578692805574860
 28  24 -16.20256033903065784330
 29  24 -16.00073147016859209657
 30  24 -15.84785782555577249298
 31  24 -16.55113297289191010009
 32  24 -15.83099244415147666132
 33  24 -16.65360575507038731757
 34  24 -16.21205854116618638727
 35  24 -16.28926260853738838819
 36  24 -15.98554930716216482267
 37  24 -16.43301455974160418805
 38  24 -16.09373473474084903501
 39  24 -16.61958844356882636362
 40  24 -16.10965621242007017599
 41  24 -16.40017520853550792026
 42  24 -16.04386593329337884484
 43  24 -16.10453671265069885976
 44  24 -16.88477214010438842706
 45  24 -16.52593928489380203928
 46  24 -16.56334900122550379820
 47  24 -16.18922781130371646441
 48  24 -17.01753086062565145653
 49  24 -16.50480220066620162811
 50  24 -16.79342495488182152030
 51  24 -17.18619802126184836766
 52  24 -17.75859722870136891970
 53  24 -15.90048944200780312030
 54  24 -16.62440132538196024825
 55  24 -16.06245579234473197516
 56  24 -16.46585143538476714298
 57  24 -16.63523527035253835038
 58  24 -16.58314368557050499930
 59  24 -16.15856077755933384310
 60  24 -16.54511384690365360939
 61  24 -17.35869498283715728348
 62  24 -16.87369476892931530188
 63  24 -16.09961954020679897326
 64  24 -18.16457026072600200450
 65  24 -16.30953872503872403854
 66  24 -16.85819848057519010354
 67  24 -15.99374781768278452887
 68  24 -16.43307235725235670998
 69  24 -16.45154602949156341651
 70  24 -16.08681482591595823806
 71  24 -18.39508753171428878659
 72  24 -17.61016755710879877483
 73  24 -15.97525832995917838275
 74  24 -16.38396318168485876754
 75  24 -16.02368105970752054645
 76  24 -16.16876499246978227120
 77  24 -16.24398862618014405257
 78  24 -16.10756704989247722892
 79  24 -17.10612130186831691958
 80  24 -16.34749454667387169593
 81  24 -16.44461764278078774737
 82  24 -16.00449725400037692680
 83  24 -16.76409409897046387528
 84  24 -16.09967259950352413966
 85  24 -16.52511584061054250583
 86  24 -16.19712350199927897165
 87  24 -16.64334977414576499655
 88  24 -16.21284961967759485901
 89  24 -17.46202768622011447519
 90  24 -16.06469479029660973879
 91  24 -16.84143184808057114310
 92  24 -16.48665564868222688233
 93  24 -17.33356742289274521340
 94  24 -15.85655693312743963475
 95  24 -16.45647147032743262685
 96  24 -16.24168557648839339436
 97  24 -17.58188282945079450315
 98  24 -16.13943321213979587014
 99  24 -16.23684272269739281569
100  24 -17.02107976665549671225
  0  25 -16.26069039806847627005
  1  25 -17.28575303224036474603
  2  25 -16.41255991262545776976
  3  25 -16.54257595811457548507
  4  25 -16.06599481481420710338
  5  25 -15.78309280221975186009
  6  25 -15.93186500043076136990
  7  25 -15.78937216145636668330
  8  25 -15.86267721958127729920
  9  25 -16.44570665003482545785
 10  25 -16.32992782183553259756
 11  25 -16.02158988904865921654
 12  25 -16.53395524704417951511
 13  25 -16.42086814753096746244
 14  25 -16.51102489359215752529
 15  25 -16.25477843417377954438
 16  25 -16.78005351891739849179
 17  25 -16.43558021198069241109
 18  25 -16.20868981610287562489
 19  25 -16.33443275374085956742
 20  25 -16.74393156556265793711
 21  25 -16.67001380377935504384
 22  25 -16.59949173762317187197
 23  25 -16.69202007942191556822
 24  25 -16.76546665362791088683
 25  25 -15.79288499714826876641
 26  25 -15.98038847225004488450
 27  25 -16.98107578692805574860
 28  25 -16.20256033903065784330
 29  25 -16.00073147016859209657
 30  25 -15.84785782555577249298
 31  25 -16.55113297289191010009
 32  25 -15.83099244415147666132
 33  25 -16.65360575507038731757
 34  25 -16.21205854116618638727
 35  25 -16.28926260853738838819
 36  25 -15.98554930716216482267
 37  25 -16.43301455974160418805
 38  25 -16.09373473474084903501
 39  25 -16.61958844356882636362
 40  25 -16.10965621242007017599
 41  25 -16.40017520853550792026
 42  25 -16.04386593329337884484
 43  25 -16.10453671265069885976
 44  25 -16.88477214010438842706
 45  25 -16.52593928489380203928
 46  25 -16.56334900122550379820
 47  25 -16.18922781130371646441
 48  25 -17.01753086062565145653
 49  25 -16.50480220066620162811
 50  25 -16.79342495488182152030
 51  25 -17.18619802126184836766
 52  25 -17.75859722870136891970
 53  25 -15.90048944200780312030
 54  25 -16.62440132538196024825
 55  25 -16.06245579234473197516
 56  25 -16.46585143538476714298
 57  25 -16.63523527035253835038
 58  25 -16.58314368557050499930
 59  25 -16.15856077755933384310
 60  25 -16.54511384690365360939
 61  25 -17.35869498283715728348
 62  25 -16.87369476892931530188
 63  25 -16.09961954020679897326
 64  25 -18.16457026072600200450
 65  25 -16.30953872503872403854
 66  25 -16.85819848057519010354
 67  25 -15.99374781768278452887
 68  25 -16.43307235725235670998
 69  25 -16.45154602949156341651
 70  25 -16.08681482591595823806
 71  25 -18.39508753171428878659
 72  25 -17.61016755710879877483
 73  25 -15.97525832995917838275
 74  25 -16.38396318168485876754
 75  25 -16.02368105970752054645
 76  25 -16.16876499246978227120
 77  25 -16.24398862618014405257
 78  25 -16.10756704989247722892
 79  25 -17.10612130186831691958
 80  25 -16.34749454667387169593
 81  25 -16.44461764278078774737
 82  25 -16.00449725400037692680
 83  25 -16.76409409897046387528
 84  25 -16.09967259950352413966
 85  25 -16.52511584061054250583
 86  25 -16.19712350199927897165
 87  25 -16.64334977414576499655
 88  25 -16.21284961967759485901
 89  25 -17.46202768622011447519
 90  25 -16.06469479029660973879
 91  25 -16.84143184808057114310
 92  25 -16.48665564868222688233
 93  25 -17.33356742289274521340
 94  25 -15.85655693312743963475
 95  25 -16.45647147032743262685
 96  25 -16.24168557648839339436
 97  25 -17.58188282945079450315
 98  25 -16.13943321213979587014
 99  25 -16.23684272269739281569
100  25 -17.02107976665549671225
  0  26 -16.26069039806847627005
  1  26 -17.28575303224036474603
  2  26 -16.41255991262545776976
  3  26 -16.54257595811457548507
  4  26 -16.06599481481420710338
  5  26 -15.78309280221975186009
  6  26 -15.93186500043076136990
  7  26 -15.78937216145636668330
  8  26 -15.86267721958127729920
  9  26 -16.44570665003482545785
 10  26 -16.32992782183553259756
 11  26 -16.02158988904865921654
 12  26 -16.53395524704417951511
 13  26 -16.42086814753096746244
 14  26 -16.51102489359215752529
 15  26 -16.25477843417377954438
 16  26 -16.78005351891739849179
 17  26 -16.43558021198069241109
 18  26 -16.20868981610287562489
 19  26 -16.33443275374085956742
 20  26 -16.74393156556265793711
 21  26 -16.67001380377935504384
 22  26 -16.59949173762317187197
 23  26 -16.69202007942191556822
 24  26 -16.76546665362791088683
 25  26 -15.79288499714826876641
 26  26 -15.98038847225004488450
 27  26 -16.98107578692805574860
 28  26 -16.20256033903065784330
 29  26 -16.00073147016859209657
 30  26 -15.84785782555577249298
 31  26 -16.55113297289191010009
 32  26 -15.83099244415147666132
 33  26 -16.65360575507038731757
 34  26 -16.21205854116618638727
 35  26 -16.28926260853738838819
 36  26 -15.98554930716216482267
 37  26 -16.43301455974160418805
 38  26 -16.09373473474084903501
 39  26 -16.61958844356882636362
 40  26 -16.10965621242007017599
 41  26 -16.40017520853550792026
 42  26 -16.04386593329337884484
 43  26 -16.10453671265069885976
 44  26 -16.88477214010438842706
 45  26 -16.52593928489380203928
 46  26 -16.56334900122550379820
 47  26 -16.18922781130371646441
 48  26 -17.01753086062565145653
 49  26 -16.50480220066620162811
 50  26 -16.79342495488182152030
 51  26 -17.18619802126184836766
 52  26 -17.75859722870136891970
 53  26 -15.90048944200780312030
 54  26 -16.62440132538196024825
 55  26 -16.06245579234473197516
 56  26 -16.46585143538476714298
 57  26 -16.63523527035253835038
 58  26 -16.58314368557050499930
 59  26 -16.15856077755933384310
 60  26 -16.54511384690365360939
 61  26 -17.35869498283715728348
 62  26 -16.87369476892931530188
 63  26 -16.09961954020679897326
 64  26 -18.16457026072600200450
 65  26 -16.30953872503872403854
 66  26 -16.85819848057519010354
 67  26 -15.99374781768278452887
 68  26 -16.43307235725235670998
 69  26 -16.45154602949156341651
 70  26 -16.08681482591595823806
 71  26 -18.39508753171428878659
 72  26 -17.61016755710879877483
 73  26 -15.97525832995917838275
 74  26 -16.38396318168485876754
 75  26 -16.02368105970752054645
 76  26 -16.16876499246978227120
 77  26 -16.24398862618014405257
 78  26 -16.10756704989247722892
 79  26 -17.10612130186831691958
 80  26 -16.34749454667387169593
 81  26 -16.44461764278078774737
 82  26 -16.00449725400037692680
 83  26 -16.76409409897046387528
 84  26 -16.09967259950352413966
 85  26 -16.52511584061054250583
 86  26 -16.19712350199927897165
 87  26 -16.64334977414576499655
 88  26 -16.21284961967759485901
 89  26 -17.46202768622011447519
 90  26 -16.06469479029660973879
 91  26 -16.84143184808057114310
 92  26 -16.48665564868222688233
 93  26 -17.33356742289274521340
 94  26 -15.85655693312743963475
 95  26 -16.45647147032743262685
 96  26 -16.24168557648839339436
 97  26 -17.58188282945079450315
 98  26 -16.13943321213979587014
 99  26 -16.23684272269739281569
100  26 -17.02107976665549671225
  0  27 -16.26069039806847627005
  1  27 -17.28575303224036474603
  2  27 -16.41255991262545776976
  3  27 -16.54257595811457548507
  4  27 -16.06599481481420710338
  5  27 -15.78309280221975186009
  6  27 -15.93186500043076136990
  7  27 -15.78937216145636668330
  8  27 -15.86267721958127729920
  9  27 -16.44570665003482545785
 10  27 -16.32992782183553259756
 11  27 -16.02158988904865921654
 12  27 -16.53395524704417951511
 13  27 -16.42086814753096746244
 14  27 -16.51102489359215752529
 15  27 -16.25477843417377954438
 16  27 -16.78005351891739849179
 17  27 -16.43558021198069241109
 18  27 -16.20868981610287562489
 19  27 -16.33443275374085956742
 20  27 -16.74393156556265793711
 21  27 -16.67001380377935504384
 22  27 -16.59949173762317187197
 23  27 -16.69202007942191556822
 24  27 -16.76546665362791088683
 25  27 -15.79288499714826876641
 26  27 -15.98038847225004488450
 27  27 -16.98107578692805574860
 28  27 -16.20256033903065784330
 29  27 -16.00073147016859209657
 30  27 -15.84785782555577249298
 31  27 -16.55113297289191010009
 32  27 -15.83099244415147666132
 33  27 -16.65360575507038731757
 34  27 -16.21205854116618638727
 35  27 -16.28926260853738838819
 36  27 -15.98554930716216482267
 37  27 -16.43301455974160418805
 38  27 -16.09373473474084903501
 39  27 -16.61958844356882636362
 40  27 -16.10965621242007017599
 41  27 -16.40017520853550792026
 42  27 -16.04386593329337884484
 43  27 -16.10453671265069885976
 44  27 -16.88477214010438842706
 45  27 -16.52593928489380203928
 46  27 -16.56334900122550379820
 47  27 -16.18922781130371646441
 48  27 -17.01753086062565145653
 49  27 -16.50480220066620162811
 50  27 -16.79342495488182152030
 51  27 -17.18619802126184836766
 52  27 -17.75859722870136891970
 53  27 -15.90048944200780312030
 54  27 -16.62440132538196024825
 55  27 -16.06245579234473197516
 56  27 -16.46585143538476714298
 57  27 -16.63523527035253835038
 58  27 -16.58314368557050499930
 59  27 -16.15856077755933384310
 60  27 -16.54511384690365360939
 61  27 -17.35869498283715728348
 62  27 -16.87369476892931530188
 63  27 -16.09961954020679897326
 64  27 -18.16457026072600200450
 65  27 -16.30953872503872403854
 66  27 -16.85819848057519010354
 67  27 -15.99374781768278452887
 68  27 -16.43307235725235670998
 69  27 -16.45154602949156341651
 70  27 -16.08681482591595823806
 71  27 -18.39508753171428878659
 72  27 -17.61016755710879877483
 73  27 -15.97525832995917838275
 74  27 -16.38396318168485876754
 75  27 -16.02368105970752054645
 76  27 -16.16876499246978227120
 77  27 -16.24398862618014405257
 78  27 -16.10756704989247722892
 79  27 -17.10612130186831691958
 80  27 -16.34749454667387169593
 81  27 -16.44461764278078774737
 82  27 -16.00449725400037692680
 83  27 -16.76409409897046387528
 84  27 -16.09967259950352413966
 85  27 -16.52511584061054250583
 86  27 -16.19712350199927897165
 87  27 -16.64334977414576499655
 88  27 -16.21284961967759485901
 89  27 -17.46202768622011447519
 90  27 -16.06469479029660973879
 91  27 -16.84143184808057114310
 92  27 -16.48665564868222688233
 93  27 -17.33356742289274521340
 94  27 -15.85655693312743963475
 95  27 -16.45647147032743262685
 96  27 -16.24168557648839339436
 97  27 -17.58188282945079450315
 98  27 -16.13943321213979587014
 99  27 -16.23684272269739281569
100  27 -17.02107976665549671225
  0  28 -16.26069039806847627005
  1  28 -17.28575303224036474603
  2  28 -16.41255991262545776976
  3  28 -16.54257595811457548507
  4  28 -16.06599481481420710338
  5  28 -15.78309280221975186009
  6  28 -15.93186500043076136990
  7  28 -15.78937216145636668330
  8  28 -15.86267721958127729920
  9  28 -16.44570665003482545785
 10  28 -16.32992782183553259756
 11  28 -16.02158988904865921654
 12  28 -16.53395524704417951511
 13  28 -16.42086814753096746244
 14  28 -16.51102489359215752529
 15  28 -16.25477843417377954438
 16  28 -16.78005351891739849179
 17  28 -16.43558021198069241109
 18  28 -16.20868981610287562489
 19  28 -16.33443275374085956742
 20  28 -16.74393156556265793711
 21  28 -16.67001380377935504384
 22  28 -16.59949173762317187197
 23  28 -16.69202007942191556822
 24  28 -16.76546665362791088683
 25  28 -15.79288499714826876641
 26  28 -15.98038847225004488450
 27  28 -16.98107578692805574860
 28  28 -16.20256033903065784330
 29  28 -16.00073147016859209657
 30  28 -15.84785782555577249298
 31  28 -16.55113297289191010009
 32  28 -15.83099244415147666132
 33  28 -16.65360575507038731757
 34  28 -16.21205854116618638727
 35  28 -16.28926260853738838819
 36  28 -15.98554930716216482267
 37  28 -16.43301455974160418805
 38  28 -16.09373473474084903501
 39  28 -16.61958844356882636362
 40  28 -16.10965621242007017599
 41  28 -16.40017520853550792026
 42  28 -16.04386593329337884484
 43  28 -16.10453671265069885976
 44  28 -16.88477214010438842706
 45  28 -16.52593928489380203928
 46  28 -16.56334900122550379820
 47  28 -16.18922781130371646441
 48  28 -17.01753086062565145653
 49  28 -16.50480220066620162811
 50  28 -16.79342495488182152030
 51  28 -17.18619802126184836766
 52  28 -17.75859722870136891970
 53  28 -15.90048944200780312030
 54  28 -16.62440132538196024825
 55  28 -16.06245579234473197516
 56  28 -16.46585143538476714298
 57  28 -16.63523527035253835038
 58  28 -16.58314368557050499930
 59  28 -16.15856077755933384310
 60  28 -16.54511384690365360939
 61  28 -17.35869498283715728348
 62  28 -16.87369476892931530188
 63  28 -16.09961954020679897326
 64  28 -18.16457026072600200450
 65  28 -16.30953872503872403854
 66  28 -16.85819848057519010354
 67  28 -15.99374781768278452887
 68  28 -16.43307235725235670998
 69  28 -16.45154602949156341651
 70  28 -16.08681482591595823806
 71  28 -18.39508753171428878659
 72  28 -17.61016755710879877483
 73  28 -15.97525832995917838275
 74  28 -16.38396318168485876754
 75  28 -16.02368105970752054645
 76  28 -16.16876499246978227120
 77  28 -16.24398862618014405257
 78  28 -16.10756704989247722892
 79  28 -17.10612130186831691958
 80  28 -16.34749454667387169593
 81  28 -16.44461764278078774737
 82  28 -16.00449725400037692680
 83  28 -16.76409409897046387528
 84  28 -16.09967259950352413966
 85  28 -16.52511584061054250583
 86  28 -16.19712350199927897165
 87  28 -16.64334977414576499655
 88  28 -16.21284961967759485901
 89  28 -17.46202768622011447519
 90  28 -16.06469479029660973879
 91  28 -16.84143184808057114310
 92  28 -16.48665564868222688233
 93  28 -17.33356742289274521340
 94  28 -15.85655693312743963475
 95  28 -16.45647147032743262685
 96  28 -16.24168557648839339436
 97  28 -17.58188282945079450315
 98  28 -16.13943321213979587014
 99  28 -16.23684272269739281569
100  28 -17.02107976665549671225
  0  29 -16.26069039806847627005
  1  29 -17.28575303224036474603
  2  29 -16.41255991262545776976
  3  29 -16.54257595811457548507
  4  29 -16.06599481481420710338
  5  29 -15.78309280221975186009
  6  29 -15.93186500043076136990
  7  29 -15.78937216145636668330
  8  29 -15.86267721958127729920
  9  29 -16.44570665003482545785
 10  29 -16.32992782183553259756
 11  29 -16.02158988904865921654
 12  29 -16.53395524704417951511
 13  29 -16.42086814753096746244
 14  29 -16.51102489359215752529
 15  29 -16.25477843417377954438
 16  29 -16.78005351891739849179
 17  29 -16.43558021198069241109
 18  29 -16.20868981610287562489
 19  29 -16.33443275374085956742
 20  29 -16.74393156556265793711
 21  29 -16.67001380377935504384
 22  29 -16.59949173762317187197
 23  29 -16.69202007942191556822
 24  29 -16.76546665362791088683
 25  29 -15.79288499714826876641
 26  29 -15.98038847225004488450
 27  29 -16.98107578692805574860
 28  29 -16.20256033903065784330
 29  29 -16.00073147016859209657
 30  29 -15.84785782555577249298
 31  29 -16.55113297289191010009
 32  29 -15.83099244415147666132
 33  29 -16.65360575507038731757
 34  29 -16.21205854116618638727
 35  29 -16.28926260853738838819
 36  29 -15.98554930716216482267
 37  29 -16.43301455974160418805
 38  29 -16.09373473474084903501
 39  29 -16.61958844356882636362
 40  29 -16.10965621242007017599
 41  29 -16.40017520853550792026
 42  29 -16.04386593329337884484
 43  29 -16.10453671265069885976
 44  29 -16.88477214010438842706
 45  29 -16.52593928489380203928
 46  29 -16.56334900122550379820
 47  29 -16.18922781130371646441
 48  29 -17.01753086062565145653
 49  29 -16.50480220066620162811
 50  29 -16.79342495488182152030
 51  29 -17.18619802126184836766
 52  29 -17.75859722870136891970
 53  29 -15.90048944200780312030
 54  29 -16.62440132538196024825
 55  29 -16.06245579234473197516
 56  29 -16.46585143538476714298
 57  29 -16.63523527035253835038
 58  29 -16.58314368557050499930
 59  29 -16.15856077755933384310
 60  29 -16.54511384690365360939
 61  29 -17.35869498283715728348
 62  29 -16.87369476892931530188
 63  29 -16.09961954020679897326
 64  29 -18.16457026072600200450
 65  29 -16.30953872503872403854
 66  29 -16.85819848057519010354
 67  29 -15.99374781768278452887
 68  29 -16.43307235725235670998
 69  29 -16.45154602949156341651
 70  29 -16.08681482591595823806
 71  29 -18.39508753171428878659
 72  29 -17.61016755710879877483
 73  29 -15.97525832995917838275
 74  29 -16.38396318168485876754
 75  29 -16.02368105970752054645
 76  29 -16.16876499246978227120
 77  29 -16.24398862618014405257
 78  29 -16.10756704989247722892
 79  29 -17.10612130186831691958
 80  29 -16.34749454667387169593
 81  29 -16.44461764278078774737
 82  29 -16.00449725400037692680
 83  29 -16.76409409897046387528
 84  29 -16.09967259950352413966
 85  29 -16.52511584061054250583
 86  29 -16.19712350199927897165
 87  29 -16.64334977414576499655
 88  29 -16.21284961967759485901
 89  29 -17.46202768622011447519
 90  29 -16.06469479029660973879
 91  29 -16.84143184808057114310
 92  29 -16.48665564868222688233
 93  29 -17.33356742289274521340
 94  29 -15.85655693312743963475
 95  29 -16.45647147032743262685
 96  29 -16.24168557648839339436
 97  29 -17.58188282945079450315
 98  29 -16.13943321213979587014
 99  29 -16.23684272269739281569
100  29 -17.02107976665549671225
  0  30 -16.26069039806847627005
  1  30 -17.28575303224036474603
  2  30 -16.41255991262545776976
  3  30 -16.54257595811457548507
  4  30 -16.06599481481420710338
  5  30 -15.78309280221975186009
  6  30 -15.93186500043076136990
  7  30 -15.78937216145636668330
  8  30 -15.86267721958127729920
  9  30 -16.44570665003482545785
 10  30 -16.32992782183553259756
 11  30 -16.02158988904865921654
 12  30 -16.53395524704417951511
 13  30 -16.42086814753096746244
 14  30 -16.51102489359215752529
 15  30 -16.25477843417377954438
 16  30 -16.78005351891739849179
 17  30 -16.43558021198069241109
 18  30 -16.20868981610287562489
 19  30 -16.33443275374085956742
 20  30 -16.74393156556265793711
 21  30 -16.67001380377935504384
 22  30 -16.59949173762317187197
 23  30 -16.69202007942191556822
 24  30 -16.76546665362791088683
 25  30 -15.79288499714826876641
 26  30 -15.98038847225004488450
 27  30 -16.98107578692805574860
 28  30 -16.20256033903065784330
 29  30 -16.00073147016859209657
 30  30 -15.84785782555577249298
 31  30 -16.55113297289191010009
 32  30 -15.83099244415147666132
 33  30 -16.65360575507038731757
 34  30 -16.21205854116618638727
 35  30 -16.28926260853738838819
 36  30 -15.98554930716216482267
 37  30 -16.43301455974160418805
 38  30 -16.09373473474084903501
 39  30 -16.61958844356882636362
 40  30 -16.10965621242007017599
 41  30 -16.40017520853550792026
 42  30 -16.04386593329337884484
 43  30 -16.10453671265069885976
 44  30 -16.88477214010438842706
 45  30 -16.52593928489380203928
 46  30 -16.56334900122550379820
 47  30 -16.18922781130371646441
 48  30 -17.01753086062565145653
 49  30 -16.50480220066620162811
 50  30 -16.79342495488182152030
 51  30 -17.18619802126184836766
 52  30 -17.75859722870136891970
 53  30 -15.90048944200780312030
 54  30 -16.62440132538196024825
 55  30 -16.06245579234473197516
 56  30 -16.46585143538476714298
 57  30 -16.63523527035253835038
 58  30 -16.58314368557050499930
 59  30 -16.15856077755933384310
 60  30 -16.54511384690365360939
 61  30 -17.35869498283715728348
 62  30 -16.87369476892931530188
 63  30 -16.09961954020679897326
 64  30 -18.16457026072600200450
 65  30 -16.30953872503872403854
 66  30 -16.85819848057519010354
 67  30 -15.99374781768278452887
 68  30 -16.43307235725235670998
 69  30 -16.45154602949156341651
 70  30 -16.08681482591595823806
 71  30 -18.39508753171428878659
 72  30 -17.61016755710879877483
 73  30 -15.97525832995917838275
 74  30 -16.38396318168485876754
 75  30 -16.02368105970752054645
 76  30 -16.16876499246978227120
 77  30 -16.24398862618014405257
 78  30 -16.10756704989247722892
 79  30 -17.10612130186831691958
 80  30 -16.34749454667387169593
 81  30 -16.44461764278078774737
 82  30 -16.00449725400037692680
 83  30 -16.76409409897046387528
 84  30 -16.09967259950352413966
 85  30 -16.52511584061054250583
 86  30 -16.19712350199927897165
 87  30 -16.64334977414576499655
 88  30 -16.21284961967759485901
 89  30 -17.46202768622011447519
 90  30 -16.06469479029660973879
 91  30 -16.84143184808057114310
 92  30 -16.48665564868222688233
 93  30 -17.33356742289274521340
 94  30 -15.85655693312743963475
 95  30 -16.45647147032743262685
 96  30 -16.24168557648839339436
 97  30 -17.58188282945079450315
 98  30 -16.13943321213979587014
 99  30 -16.23684272269739281569
100  30 -17.02107976665549671225


==> data/gaussian_IMMA_test.dat <==
matrixID 88 18 81 11 splitsA splitsB 
core/augment 2.863205e-03 2.290457e+10 1.017127e+11 9.221235e+10 1.000000e+01 1.000000e+01 
core/blockhouse 1.891288e-01 8.702574e+11 1.570800e+12 1.138123e+12 1.500000e+01 1.000000e+01 
core/cross 6.932094e-04 6.932094e-04 8.562132e+09 8.562132e+09 1.000000e+00 8.000000e+00 
core/hess\_orth 1.641928e-05 1.641928e-05 1.923861e+08 1.923861e+08 1.000000e+00 2.000000e+00 
core/hess\_sublu 4.340740e-04 4.340740e-04 2.336540e+09 2.336540e+09 1.000000e+00 2.000000e+00 
core/hessmaxdet 3.901635e-05 3.901635e-05 3.901635e-05 3.901635e-05 1.000000e+00 1.000000e+00 
core/kms\_nonsymm 1.777722e-03 4.332689e+08 6.565402e+08 1.022693e+09 1.540000e+02 8.000000e+00 
core/milnes 2.612531e-07 2.612531e-07 2.612531e-07 2.612531e-07 8.000000e+00 1.000000e+00 
core/orthog\_cauchy 1.757811e-03 1.057131e+10 2.696380e+10 3.713643e+10 8.000000e+00 9.000000e+00 
core/pick 5.679227e-05 5.679227e-05 5.679227e-05 5.679227e-05 1.000000e+00 1.000000e+00 
core/rschur 4.790191e-07 4.790191e-07 4.790191e-07 4.790191e-07 0.000000e+00 1.000000e+00 
core/soules 1.384087e-04 9.393364e+07 6.671007e+08 1.742619e+08 1.900000e+01 9.000000e+00 
core/stoch\_perfect 4.964685e-04 3.958787e+07 1.139661e+07 5.077693e+07 3.300000e+01 8.000000e+00 
core/symmstoch 1.070229e-04 3.172718e+08 3.044940e+08 6.050718e+08 8.000000e+00 8.000000e+00 
core/totally\_nonneg 2.817659e-05 2.849499e+08 2.014027e+08 4.440694e+08 1.540000e+02 1.540000e+02 
core/tournament 2.575724e-04 3.928275e+08 2.543078e+08 6.128241e+08 8.000000e+00 8.000000e+00 
core/zielke\_symm 1.646460e-05 1.646460e-05 1.646460e-05 1.646460e-05 1.000000e+00 1.000000e+00 
gallery/chebspec 5.276417e-04 7.822332e+08 6.779076e+08 1.696557e+09 9.000000e+00 8.000000e+00 
gallery/circul 2.778253e-04 3.439912e+08 4.961309e+08 5.521065e+08 8.000000e+00 1.000000e+01 
gallery/condex 5.099011e-03 2.860431e+10 2.326190e+10 3.020508e+10 1.400000e+01 1.500000e+01 
gallery/dorr 9.823594e-04 1.662119e+10 3.311827e+10 2.574561e+10 8.000000e+00 8.000000e+00 
gallery/fiedler 9.362476e-05 6.080103e+07 1.830943e+08 8.576139e+07 2.900000e+01 9.000000e+00 
gallery/gcdmat 1.383614e-05 1.383614e-05 1.383614e-05 1.383614e-05 1.000000e+00 2.000000e+00 
gallery/grcar 6.680498e-04 8.417725e+09 4.072610e+09 1.248640e+10 8.000000e+00 8.000000e+00 
gallery/hanowa 6.137012e-06 6.451588e+06 6.137012e-06 6.451588e+06 9.000000e+00 1.000000e+00 
gallery/invhess 1.404241e-05 1.404241e-05 1.404241e-05 1.404241e-05 1.000000e+00 1.000000e+00 
gallery/kms 1.637954e-03 3.000714e+07 6.048934e+07 6.048934e+07 2.000000e+00 2.000000e+00 
gallery/lehmer 8.692788e-05 1.477246e+07 2.955476e+08 1.263843e+08 9.000000e+00 8.000000e+00 
gallery/leslie 2.515799e-06 2.515799e-06 2.515799e-06 2.515799e-06 1.000000e+00 1.000000e+00 
gallery/lesp 1.007026e-05 6.153278e+05 3.263546e+03 6.153278e+05 1.100000e+01 2.000000e+00 
gallery/minij 1.052246e-05 1.052246e-05 1.052246e-05 1.052246e-05 1.000000e+00 1.000000e+00 
gallery/orthog 4.813885e-04 6.173370e+09 8.223050e+09 1.067990e+10 1.000000e+01 1.400000e+01 
gallery/parter 3.198029e-04 3.472743e+09 5.128254e+09 7.765610e+09 8.000000e+00 9.000000e+00 
gallery/pei 5.194617e-04 9.744744e+07 9.371304e+07 1.780434e+08 8.000000e+00 9.000000e+00 
gallery/qmult 1.011769e-02 2.590826e+11 1.796468e+11 2.814278e+11 1.000000e+01 9.000000e+00 
gallery/randcolu 3.968999e-03 2.840962e+10 1.029247e+11 9.977374e+10 1.100000e+01 9.000000e+00 
gallery/randcorr 1.023013e-03 6.694064e+09 7.016270e+09 1.242299e+10 1.100000e+01 1.000000e+01 
gallery/randhess 1.988583e-03 1.306335e+10 8.959237e+09 1.889709e+10 9.000000e+00 1.100000e+01 
gallery/randjorth 1.984216e-03 2.293280e+09 1.289056e+10 2.076777e+10 1.000000e+01 9.000000e+00 
gallery/rando 5.420139e-03 2.364430e+10 7.397716e+10 8.267747e+10 1.600000e+01 1.600000e+01 
gallery/randsvd 7.368544e-04 1.008391e+08 1.255577e+09 1.991120e+09 1.100000e+01 9.000000e+00 
gallery/redheff 3.419462e-04 2.670514e+09 5.480571e+08 3.290994e+09 2.300000e+01 2.300000e+01 
gallery/riemann 1.789862e-03 2.594421e+09 1.048451e+11 1.043889e+11 9.000000e+00 2.000000e+00 
gallery/ris 3.277548e-04 3.292327e+09 5.212318e+09 7.436652e+09 8.000000e+00 9.000000e+00 
gallery/toeppd 3.248840e-04 4.583711e+09 4.032523e+09 7.423872e+09 1.000000e+01 1.000000e+01 
hpl\_ai\_matrix/hpl\_ai\_matrix 1.952070e-03 3.772413e+09 4.068824e+09 7.186862e+09 8.000000e+00 8.000000e+00 
matlab/spiral 8.236500e-06 3.040186e+05 7.243998e+06 1.630633e+07 1.500000e+01 1.000000e+01 
matlab/wilkinson 1.859344e-05 8.994359e+07 1.859344e-05 8.994359e+07 9.000000e+00 1.000000e+00 
randsvdfast/randsvdfast 3.691586e-03 8.448700e+10 7.928233e+10 9.167841e+10 1.000000e+01 1.000000e+01 
regtools/deriv2 7.549144e-05 1.834806e+07 2.645687e+07 9.889279e+07 8.000000e+00 8.000000e+00 
regtools/phillips 1.863921e-04 1.306026e+06 4.332453e+06 7.945219e+06 1.300000e+01 1.200000e+01 
regtools/ursell 4.812677e-05 7.539754e+00 1.257187e+01 2.245723e+01 1.100000e+01 1.200000e+01 


==> data/gaussian_IMMA_test_exhaustive_splits.dat <==
splitA splitB rel_error
1 1 1.159782e+12
1 2 9.154351e+11
1 3 8.924257e+11
1 4 8.890118e+11
1 5 8.890112e+11
1 6 8.890113e+11
1 7 8.890113e+11
1 8 8.890113e+11
2 1 8.169959e+11
2 2 3.957047e+10
2 3 1.162350e+10
2 4 9.869797e+09
2 5 1.050141e+10
2 6 1.050146e+10
2 7 1.050146e+10
2 8 1.050146e+10
3 1 8.272843e+11
3 2 9.965687e+09
3 3 4.478301e+08
3 4 1.620966e+08
3 5 1.713293e+08
3 6 1.763147e+08
3 7 1.763159e+08
3 8 1.763162e+08
4 1 8.262492e+11
4 2 9.730452e+09
4 3 7.958493e+07
4 4 4.948895e+06
4 5 1.138266e+06
4 6 1.264690e+06
4 7 1.270901e+06
4 8 1.270952e+06
5 1 8.262484e+11
5 2 9.562065e+09
5 3 7.634675e+07
5 4 6.422986e+05
5 5 4.730408e+04
5 6 8.415917e+03
5 7 9.334614e+03
5 8 9.373963e+03
6 1 8.262484e+11
6 2 9.567185e+09
6 3 7.545718e+07
6 4 5.993470e+05
6 5 5.041424e+03
6 6 4.528168e+02
6 7 7.214103e+01
6 8 7.521104e+01
7 1 8.262484e+11
7 2 9.567185e+09
7 3 7.545976e+07
7 4 6.132157e+05
7 5 4.775756e+03
7 6 3.995715e+01
7 7 4.172527e+00
7 8 6.338941e-01
8 1 8.262484e+11
8 2 9.567185e+09
8 3 7.545978e+07
8 4 6.131211e+05
8 5 4.935679e+03
8 6 3.736668e+01
8 7 3.255177e-01
8 8 9.391024e-02


==> data/gaussian_IMMA_test_exhaustive_splits.txt <==
splitA splitB rel_error
1 1 1.159782e+12
1 2 9.154351e+11
1 3 8.924257e+11
1 4 8.890118e+11
1 5 8.890112e+11
1 6 8.890113e+11
1 7 8.890113e+11
1 8 8.890113e+11
2 1 8.169959e+11
2 2 3.957047e+10
2 3 1.162350e+10
2 4 9.869797e+09
2 5 1.050141e+10
2 6 1.050146e+10
2 7 1.050146e+10
2 8 1.050146e+10
3 1 8.272843e+11
3 2 9.965687e+09
3 3 4.478301e+08
3 4 1.620966e+08
3 5 1.713293e+08
3 6 1.763147e+08
3 7 1.763159e+08
3 8 1.763162e+08
4 1 8.262492e+11
4 2 9.730452e+09
4 3 7.958493e+07
4 4 4.948895e+06
4 5 1.138266e+06
4 6 1.264690e+06
4 7 1.270901e+06
4 8 1.270952e+06
5 1 8.262484e+11
5 2 9.562065e+09
5 3 7.634675e+07
5 4 6.422986e+05
5 5 4.730408e+04
5 6 8.415917e+03
5 7 9.334614e+03
5 8 9.373963e+03
6 1 8.262484e+11
6 2 9.567185e+09
6 3 7.545718e+07
6 4 5.993470e+05
6 5 5.041424e+03
6 6 4.528168e+02
6 7 7.214103e+01
6 8 7.521104e+01
7 1 8.262484e+11
7 2 9.567185e+09
7 3 7.545976e+07
7 4 6.132157e+05
7 5 4.775756e+03
7 6 3.995715e+01
7 7 4.172527e+00
7 8 6.338941e-01
8 1 8.262484e+11
8 2 9.567185e+09
8 3 7.545978e+07
8 4 6.131211e+05
8 5 4.935679e+03
8 6 3.736668e+01
8 7 3.255177e-01
8 8 9.391024e-02


==> data/test_matmul_accuracy_phi0.1.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 2.328344e-02 2.313815e-06 2.273416e-10 1.354516e-14 6.260924e-16 2.664623e-15 
16 1.765577e-02 8.105028e-07 6.968477e-11 7.375570e-15 5.716989e-16 3.782344e-15 
26 3.600261e-02 6.502667e-06 5.557314e-10 4.907105e-14 7.063117e-16 5.951964e-14 
42 5.016341e-01 4.452397e-05 3.256015e-09 2.142516e-13 7.617834e-16 1.580701e-14 
69 2.987307e-02 3.992353e-06 3.448506e-10 2.489872e-14 7.272903e-16 1.404172e-14 
112 1.516939e-01 1.353153e-05 7.125008e-10 4.228617e-14 1.435337e-14 1.915908e-13 
183 5.169795e-02 3.071029e-06 5.441484e-10 3.273625e-14 6.184294e-16 9.299942e-14 
297 9.728600e-03 7.937195e-07 4.104066e-11 5.239586e-15 6.142963e-15 5.925222e-15 
483 9.019984e-02 2.152108e-05 1.267413e-09 4.518190e-14 6.527119e-16 1.823160e-13 
784 7.948580e-03 1.038681e-06 9.923938e-11 7.328591e-15 8.076421e-16 1.100857e-14 
1274 5.209812e-02 7.096828e-06 4.572548e-10 5.723466e-14 6.649956e-15 3.536194e-13 
2069 6.558543e-03 6.994155e-07 9.000087e-11 1.416054e-14 9.735369e-15 2.559979e-14 
3359 4.656790e-02 1.883952e-06 7.521495e-11 8.309741e-15 6.640484e-15 7.796658e-14 
5455 4.793139e-02 3.650875e-06 2.511848e-10 1.745533e-14 1.041391e-15 4.171309e-14 
8858 7.344483e-02 6.910433e-06 6.575813e-10 4.283977e-14 9.129302e-14 6.883908e-14 
14384 8.591208e-02 1.095477e-05 1.019605e-09 8.370050e-14 4.959134e-15 5.127744e-13 
23357 9.140934e-03 1.864594e-06 1.853946e-10 7.575294e-15 1.965663e-14 3.291399e-14 
37926 1.161391e-02 1.236913e-06 7.196410e-11 8.256975e-15 2.862714e-15 2.464769e-14 
61584 2.213365e-01 5.516479e-05 6.358759e-09 4.168051e-13 3.257135e-14 3.025486e-12 
100000 4.078010e-03 7.418541e-07 1.247828e-10 9.781309e-15 3.178239e-15 5.589319e-14 


==> data/test_matmul_accuracy_phi0.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 9.993758e-03 1.168608e-06 6.064800e-11 4.379771e-15 6.121257e-16 8.927919e-15 
16 1.586921e-01 1.296125e-05 2.000203e-09 1.719527e-13 6.524568e-16 4.787040e-13 
26 2.510189e-02 1.689201e-06 1.608207e-10 9.204872e-15 5.668998e-16 1.597591e-14 
42 6.839319e-03 1.381115e-06 7.033555e-11 1.808083e-15 6.439620e-16 8.136676e-15 
69 4.832182e-02 4.137739e-06 3.554237e-10 2.698284e-14 4.989424e-16 3.833936e-13 
112 1.948562e-02 1.430812e-06 1.180315e-10 8.674947e-15 5.995555e-16 2.605988e-14 
183 3.268926e-03 2.249358e-07 2.780514e-11 2.551043e-15 5.306143e-16 7.839223e-15 
297 6.047026e-03 5.543225e-07 5.895347e-11 7.592056e-15 7.937150e-15 6.747986e-14 
483 3.425071e-03 1.982945e-07 1.669462e-11 1.092115e-15 6.552691e-16 3.055492e-14 
784 1.032024e-02 1.067683e-05 1.837205e-09 2.690748e-13 3.494900e-13 3.035359e-12 
1274 5.524705e-03 5.171204e-07 6.977690e-11 3.700097e-15 6.100955e-16 2.087802e-14 
2069 1.647204e-02 5.934294e-06 5.754175e-10 3.300071e-14 1.586572e-15 9.106926e-13 
3359 6.442623e-03 5.409093e-07 1.311058e-10 2.145991e-14 3.235001e-14 9.656959e-14 
5455 4.791481e-02 1.875544e-06 1.625788e-11 3.540125e-15 3.256915e-15 6.855459e-13 
8858 3.838602e-03 2.473688e-07 2.729560e-11 4.387130e-14 4.346881e-14 4.724306e-14 
14384 1.274445e-02 1.255839e-06 1.018864e-10 2.780165e-15 1.036243e-14 7.736594e-14 
23357 3.518042e-02 2.070040e-06 2.754050e-10 4.467855e-14 2.868467e-14 4.688640e-13 
37926 1.321316e-02 8.319864e-07 8.504906e-11 8.900860e-15 1.048004e-14 4.411093e-14 
61584 1.669048e-02 1.261882e-06 1.107819e-10 3.032044e-14 2.216825e-14 4.934223e-14 
100000 1.111347e-02 9.724837e-07 7.288803e-11 2.655882e-14 2.731405e-14 1.088786e-13 


==> data/test_matmul_accuracy_phi1.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 2.153814e-02 1.653974e-06 1.235289e-10 9.043396e-15 8.692962e-16 1.225280e-15 
16 1.800642e-02 3.782648e-06 3.212527e-10 2.369747e-14 5.756466e-16 5.610037e-15 
26 2.446703e-02 2.239195e-06 3.906394e-10 3.062143e-14 1.030036e-15 1.163954e-15 
42 6.762023e-02 7.079809e-06 5.217418e-10 4.511929e-14 7.547072e-16 3.864318e-15 
69 9.856059e-02 5.350441e-05 3.968263e-09 6.756702e-14 6.468443e-16 2.734239e-14 
112 4.637504e-02 7.623355e-06 1.273208e-09 1.053357e-13 6.274115e-16 4.916325e-15 
183 7.704993e-02 9.912394e-06 8.755281e-10 9.584768e-14 8.654072e-16 1.239296e-14 
297 1.349617e+00 2.094896e-04 2.087619e-08 1.805619e-12 4.341833e-15 1.364021e-13 
483 4.767535e+00 2.565933e-03 2.432517e-07 2.024660e-11 3.053471e-15 9.041489e-13 
784 7.972017e-01 1.068513e-04 8.681830e-09 8.928022e-13 7.875898e-16 5.028014e-14 
1274 3.119923e+00 1.291261e-03 1.154997e-07 1.150773e-11 7.649405e-15 3.059287e-13 
2069 2.395279e+00 3.292582e-04 2.189544e-08 2.500257e-12 1.829727e-14 1.075658e-13 
3359 2.226902e+00 6.319812e-04 3.049170e-08 2.194705e-12 3.137394e-15 3.765188e-13 
5455 5.678161e-01 3.467449e-05 2.998686e-09 3.239658e-13 9.006881e-15 1.788968e-14 
8858 3.616878e-01 9.654281e-05 8.126236e-09 6.163455e-13 8.631592e-16 2.115948e-14 
14384 1.235085e+00 4.348193e-04 3.193695e-08 2.298287e-12 1.644610e-14 2.142378e-13 
23357 2.168934e+00 1.210310e-04 1.485021e-08 1.086899e-12 1.419007e-14 6.266906e-14 
37926 1.360760e+00 1.538349e-04 3.477909e-08 1.213309e-12 3.173572e-14 2.679483e-14 
61584 3.431270e+00 1.175759e-03 1.304896e-07 1.049704e-11 2.521646e-14 1.246098e-13 
100000 1.150876e+00 3.582056e-04 3.337438e-08 3.091655e-12 3.192447e-14 2.606465e-13 


==> data/test_matmul_accuracy_phi16.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.046269e-15 
16 1.000000e+00 1.134178e+00 1.000000e+00 6.610782e-02 4.988944e-05 7.433454e-16 
26 1.000000e+00 1.552299e+00 1.000000e+00 1.000000e+00 1.000000e+00 5.673596e-16 
42 5.736026e+02 1.970405e+10 2.791807e+10 2.791841e+10 2.791841e+10 7.445334e-14 
69 1.863151e+00 1.000000e+00 1.000000e+00 1.000000e+00 2.813955e-02 8.245101e-16 
112 1.000000e+00 1.000000e+00 8.675563e+02 2.443120e+03 3.381818e+03 6.030450e-16 
183 1.000000e+00 2.462907e+16 2.463111e+16 2.463111e+16 2.463111e+16 6.230368e-16 
297 3.691568e+07 2.923717e+11 3.534193e+11 3.534249e+11 3.534249e+11 8.266159e-16 
483 3.787534e+11 4.266293e+20 4.276307e+20 4.276308e+20 4.276308e+20 1.272390e-15 
784 2.429188e+17 2.429188e+17 2.429188e+17 2.429188e+17 2.429188e+17 1.432065e-15 
1274 3.763520e+10 1.376695e+11 1.381259e+11 1.381259e+11 1.381259e+11 4.645743e-15 
2069 5.663778e+27 5.631909e+27 5.631909e+27 5.631909e+27 5.631909e+27 7.456432e-16 
3359 2.278146e+21 2.278190e+21 2.278190e+21 2.278190e+21 2.278190e+21 1.762462e-15 
5455 3.363376e+28 3.363525e+28 3.363525e+28 3.363525e+28 3.363525e+28 1.812707e-15 
8858 2.335216e+24 2.335378e+24 2.335378e+24 2.335378e+24 2.335378e+24 6.129329e-16 
14384 2.846942e+24 2.846927e+24 2.846927e+24 2.846927e+24 2.846927e+24 9.829750e-16 
23357 1.484700e+25 1.484806e+25 1.484806e+25 1.484806e+25 1.484806e+25 2.308109e-15 
37926 7.540562e+25 7.541101e+25 7.541101e+25 7.541101e+25 7.541101e+25 7.636225e-16 
61584 2.930843e+25 2.931052e+25 2.931052e+25 2.931052e+25 2.931052e+25 2.420595e-15 
100000 8.051225e+24 8.050153e+24 8.050154e+24 8.050154e+24 8.050154e+24 6.082601e-15 


==> data/test_matmul_accuracy_phi2.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.724032e-02 2.710433e-06 2.627772e-10 1.720320e-14 6.274743e-16 5.611279e-15 
16 3.589773e-01 9.596936e-05 7.939235e-09 7.599913e-13 7.696150e-16 9.213590e-15 
26 1.312505e-01 6.046950e-05 7.095625e-09 5.725723e-13 7.920484e-16 4.359277e-15 
42 2.993317e-01 7.157407e-05 8.180164e-09 4.842773e-13 7.949585e-16 1.064332e-14 
69 1.314364e-01 1.593113e-05 1.338155e-09 1.912199e-13 3.449448e-15 3.086349e-15 
112 1.523424e+00 2.339429e-04 5.110320e-08 3.932215e-12 1.512875e-15 4.715128e-14 
183 2.578844e+00 9.126601e-04 9.894747e-08 1.126974e-11 1.611929e-15 3.403266e-15 
297 1.621906e+02 2.140319e-03 1.037920e-06 9.948351e-11 8.966323e-14 1.737671e-12 
483 1.161085e+01 9.414475e-04 1.743174e-07 5.817618e-12 2.553473e-15 7.015331e-14 
784 1.700370e+00 1.123566e-03 1.271134e-07 9.967830e-12 1.503148e-15 8.042485e-14 
1274 2.707939e+00 1.818787e-03 2.624477e-07 3.164165e-11 6.217494e-15 7.792592e-14 
2069 6.641854e-01 5.601799e-04 4.826731e-08 4.435889e-12 1.468373e-15 1.159482e-14 
3359 3.583407e+00 3.195544e-03 2.578371e-07 1.228622e-11 1.633653e-15 5.191361e-14 
5455 5.659263e+01 1.286353e-02 2.294243e-08 4.383772e-11 4.059725e-15 1.761920e-13 
8858 3.256773e+00 2.444186e-03 3.747032e-07 3.865494e-11 2.767343e-15 3.074089e-14 
14384 3.145056e+00 1.284085e-02 7.364618e-07 1.750381e-11 1.995983e-14 3.551473e-14 
23357 3.239033e+01 1.236715e-02 2.497562e-06 9.246396e-11 1.197718e-14 3.907222e-13 
37926 1.274117e+01 3.203457e-02 3.675152e-06 4.318663e-10 3.476464e-14 1.771517e-13 
61584 1.754572e+01 1.893804e-02 5.967555e-06 5.763721e-10 4.503246e-14 1.274299e-13 
100000 4.557328e+00 7.543983e-03 9.778530e-07 6.322262e-11 3.523814e-15 2.354734e-14 


==> data/test_matmul_accuracy_phi32.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 6.105102e+43 6.105384e+43 6.105385e+43 6.105385e+43 6.105385e+43 2.148723e-16 
16 2.260400e+18 1.878137e+20 7.999546e+22 8.012398e+22 8.012399e+22 2.110726e-16 
26 1.158430e+38 4.927455e+44 4.949978e+44 4.949980e+44 4.949980e+44 8.598694e-16 
42 1.046874e+40 1.045634e+40 1.045634e+40 1.045634e+40 1.045634e+40 2.407516e-16 
69 2.360593e+35 2.349233e+35 2.349232e+35 2.349232e+35 2.349232e+35 5.241018e-16 
112 1.818243e+42 1.818732e+42 1.818732e+42 1.818732e+42 1.818732e+42 5.875684e-16 
183 2.917487e+47 2.917464e+47 2.917464e+47 2.917464e+47 2.917464e+47 3.337438e-16 
297 2.012829e+48 2.012001e+48 2.012001e+48 2.012001e+48 2.012001e+48 3.994751e-16 
483 1.119040e+54 1.120156e+54 1.120156e+54 1.120156e+54 1.120156e+54 3.751421e-16 
784 1.041945e+54 1.041671e+54 1.041671e+54 1.041671e+54 1.041671e+54 2.487834e-15 
1274 2.952241e+37 2.952516e+37 2.952516e+37 2.952516e+37 2.952516e+37 2.681538e-16 
2069 3.920710e+59 3.921371e+59 3.921371e+59 3.921371e+59 3.921371e+59 1.131504e-14 
3359 3.662134e+49 3.662915e+49 3.662915e+49 3.662915e+49 3.662915e+49 1.382026e-14 
5455 5.975889e+59 5.975772e+59 5.975772e+59 5.975772e+59 5.975772e+59 3.442543e-16 
8858 3.067997e+49 3.068175e+49 3.068175e+49 3.068175e+49 3.068175e+49 8.358882e-16 
14384 2.217386e+49 2.217496e+49 2.217496e+49 2.217496e+49 2.217496e+49 5.745138e-15 
23357 3.379138e+51 3.379503e+51 3.379503e+51 3.379503e+51 3.379503e+51 4.756918e-16 
37926 2.002015e+50 2.002759e+50 2.002760e+50 2.002760e+50 2.002760e+50 5.622863e-16 
61584 9.747334e+49 9.748215e+49 9.748214e+49 9.748214e+49 9.748214e+49 1.109121e-15 
100000 5.088066e+49 5.088704e+49 5.088704e+49 5.088704e+49 5.088704e+49 4.188747e-15 


==> data/test_matmul_accuracy_phi4.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 9.448275e-04 1.205322e-07 1.636959e-11 1.682132e-15 7.872014e-16 
16 1.000000e+00 6.092677e-04 3.660132e-07 4.911195e-11 5.156134e-15 5.991666e-16 
26 1.187104e+00 7.046526e-02 1.034086e-05 2.969408e-09 2.834035e-13 6.647282e-16 
42 1.733602e+00 2.509861e-03 4.184915e-07 3.265067e-11 3.269266e-15 3.384166e-15 
69 5.217530e+00 2.910048e-03 1.034607e-06 1.862717e-10 2.370552e-14 1.913031e-15 
112 1.555343e+01 2.765848e-03 3.764802e-07 6.072580e-11 6.605425e-15 4.986030e-14 
183 2.059974e+00 2.818599e-03 6.476609e-07 5.894994e-11 7.103332e-15 3.397162e-15 
297 1.329063e+01 1.265489e-02 4.178474e-06 4.463193e-10 2.448007e-14 7.817474e-15 
483 7.250478e+00 1.400047e-02 1.811326e-06 1.071225e-09 3.589934e-14 1.826865e-15 
784 3.129222e+00 5.144640e-02 1.284259e-05 3.572085e-09 3.202572e-13 9.783736e-15 
1274 4.679894e+01 1.597860e-02 3.595272e-06 4.030003e-10 4.230657e-14 5.778459e-14 
2069 6.155843e+00 4.274923e-02 5.116251e-06 1.380447e-09 8.330787e-14 1.160671e-14 
3359 1.688656e+01 1.271896e-01 2.091922e-05 8.621192e-09 1.089960e-12 1.824460e-14 
5455 9.091336e+00 2.748317e-02 1.746581e-05 1.956203e-08 2.395023e-12 5.404106e-14 
8858 6.661252e+00 2.886116e-01 9.259968e-05 1.759720e-08 9.332293e-13 2.249735e-14 
14384 1.570834e+01 7.426457e-02 2.969308e-05 4.107733e-09 5.921889e-13 3.594059e-14 
23357 3.571548e+00 1.103724e-01 3.040208e-05 1.323272e-09 4.755455e-13 1.238164e-14 
37926 4.149319e+01 1.604666e+00 1.824914e-03 9.509456e-08 7.365910e-12 1.234430e-13 
61584 6.378635e+00 6.156719e-01 2.595568e-04 1.123289e-07 3.018535e-11 1.619046e-14 
100000 2.191563e+02 5.320552e-01 1.923340e-04 1.757550e-08 5.853136e-12 2.668008e-14 


==> data/test_matmul_accuracy_phi8.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 3.298993e-01 2.839762e-04 1.635456e-08 2.887760e-12 6.416011e-16 
16 1.372754e+00 1.501022e-01 5.770014e-05 3.134962e-08 3.339504e-12 7.232875e-16 
26 4.587208e+00 2.489671e+00 5.047136e-04 2.020124e-08 2.895691e-12 6.634397e-15 
42 1.000000e+00 1.050756e+00 3.108842e-02 8.790658e-06 1.062084e-09 1.359824e-15 
69 2.248112e+01 7.551461e+00 1.725976e-03 5.365282e-07 9.316211e-11 1.122984e-14 
112 1.682806e+00 1.354245e+01 3.024622e-03 1.550605e-07 2.981678e-11 3.433055e-15 
183 1.635212e+00 7.212815e-01 2.355353e-04 9.887847e-08 1.467400e-11 4.348172e-15 
297 2.821988e+00 1.587143e+00 4.290836e-04 6.356858e-08 1.374862e-11 2.319338e-15 
483 1.344508e+01 1.322287e+01 2.998096e-02 1.054358e-05 1.283097e-09 1.170423e-14 
784 1.498229e+00 1.055647e+00 8.719691e-02 1.454193e-05 2.229389e-09 2.552804e-14 
1274 1.000000e+00 3.937753e+00 8.210261e-03 1.093152e-05 1.785234e-09 4.548180e-15 
2069 1.087913e+00 1.000000e+00 3.788118e-02 1.113165e-05 5.059466e-10 4.177045e-15 
3359 1.000000e+00 1.603498e+01 1.032756e-01 1.575826e-05 7.865213e-09 5.763847e-15 
5455 1.000000e+00 5.914101e+00 2.749122e-02 6.938592e-06 1.179794e-09 2.332332e-14 
8858 1.000000e+00 2.013206e+00 7.242908e-02 3.002211e-04 1.046746e-07 6.675775e-15 
14384 1.000000e+00 1.261839e+00 4.903370e-01 3.565866e-04 5.579484e-08 3.726370e-15 
23357 1.000000e+00 2.876277e+00 2.776603e+01 1.960381e-02 4.357699e-07 1.810423e-14 
37926 1.000000e+00 2.510664e+00 1.718464e+00 1.092753e-03 6.507701e-08 6.683515e-15 
61584 1.000000e+00 2.356048e+00 1.942692e+00 5.967307e-04 2.045513e-07 7.911279e-15 
100000 1.000000e+00 1.799214e+00 2.190259e-01 2.070501e-04 3.496876e-08 5.554395e-15 


==> data/test_matmul_berr_accuracy_phi13.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 1.000000e+00 4.098830e+00 1.901698e-01 1.935168e-05 2.423346e-16 
16 3.523083e+00 4.249530e+00 1.000000e+00 1.609512e-02 2.621782e-06 1.748445e-15 
26 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 3.968669e-04 4.219030e-16 
42 1.000000e+00 1.000000e+00 1.362519e+01 1.000000e+00 2.159830e-01 5.256293e-15 
69 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.992039e-02 5.756921e-16 
112 1.000000e+00 1.152532e+01 3.752576e+00 7.328687e-01 3.480036e-05 3.271925e-15 
183 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 4.291123e-04 1.332480e-15 
297 1.000000e+00 1.014950e+00 1.000000e+00 1.000000e+00 1.567041e-02 7.714299e-16 
483 1.000000e+00 1.000000e+00 1.000000e+00 1.083203e+00 8.523994e-02 9.717437e-16 
784 1.000000e+00 1.747102e+00 1.061098e+00 1.032299e+00 5.459423e-04 1.493009e-15 
1274 1.000000e+00 1.000000e+00 7.975343e+00 1.000000e+00 9.090509e-03 3.024317e-14 
2069 1.000000e+00 1.000000e+00 1.317881e+00 2.314244e+00 1.647326e-01 3.622774e-15 
3359 1.000000e+00 1.000000e+00 3.834232e+01 1.000000e+00 8.469329e-02 1.518012e-14 
5455 1.000000e+00 2.651027e+00 2.366887e+00 2.632029e-02 1.037180e-05 1.347535e-15 
8858 1.000000e+00 1.000000e+00 1.290716e+00 7.211937e+01 1.000000e+00 3.310573e-14 
14384 1.000000e+00 1.000000e+00 1.000000e+00 1.683706e+00 2.804247e-01 7.988891e-16 
23357 1.000000e+00 1.000000e+00 1.024414e+01 1.000000e+00 4.223316e-02 5.104367e-15 
37926 1.000000e+00 1.000000e+00 1.581549e+00 6.904186e+00 1.073218e+00 4.991394e-15 
61584 1.000000e+00 1.000000e+00 1.756273e+00 3.141148e+00 1.054058e+00 2.687826e-15 
100000 1.000000e+00 1.000000e+00 2.719154e+00 1.000000e+00 2.054986e+00 3.006711e-14 


==> data/test_matmul_berr_accuracy_phi16.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 1.000000e+00 1.000000e+00 3.548885e-03 3.224461e-07 2.369746e-16 
16 1.000000e+00 2.167868e+00 1.083844e+00 1.000000e+00 1.626281e-01 2.974943e-16 
26 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.953047e-16 
42 1.000000e+00 1.000000e+00 1.482016e+00 1.000000e+00 1.600453e-02 1.592119e-15 
69 1.000000e+00 5.728837e+00 1.445630e+00 1.000000e+00 5.193602e-02 6.562579e-16 
112 1.000000e+00 9.532459e+00 4.598666e+00 1.000000e+00 1.248296e-01 4.533211e-15 
183 1.000000e+00 2.192978e+00 5.510387e+00 1.000000e+00 5.318467e-03 1.892499e-15 
297 1.000000e+00 1.184748e+00 1.000000e+00 8.953492e+00 1.075742e+00 6.499896e-16 
483 1.000000e+00 1.000000e+00 1.000000e+00 3.854323e+01 1.000000e+00 9.151494e-16 
784 1.000000e+00 1.000000e+00 1.007326e+01 2.247347e+00 1.000000e+00 4.956431e-14 
1274 1.000000e+00 1.000000e+00 1.000000e+00 1.364785e+00 1.000000e+00 1.911380e-15 
2069 1.000000e+00 1.000000e+00 2.797153e+00 1.000000e+00 1.835027e-01 1.404385e-15 
3359 1.000000e+00 4.553178e+00 1.074201e+00 1.095381e+00 1.000000e+00 5.637946e-16 
5455 1.000000e+00 1.116658e+00 1.277165e+00 1.922919e+00 1.000000e+00 8.324391e-16 
8858 1.000000e+00 1.000000e+00 2.093429e+00 4.771626e+00 1.000000e+00 6.196057e-16 
14384 1.000000e+00 1.000000e+00 1.000000e+00 3.334026e+00 1.645365e+00 3.078308e-15 
23357 1.000000e+00 1.000000e+00 1.000000e+00 1.075959e+01 1.740298e+00 2.231599e-14 
37926 1.000000e+00 1.000000e+00 1.000000e+00 9.640727e+00 1.000000e+00 2.238398e-15 
61584 1.000000e+00 1.000000e+00 1.554933e+01 1.000000e+00 4.128814e+00 1.438830e-15 
100000 1.000000e+00 1.000000e+00 1.000000e+00 3.487664e+00 1.867289e+00 6.288060e-15 


==> data/test_matmul_berr_accuracy_phi8.dat <==
n split2 split4 split6 split8 split10 standard-binary64 
10 1.000000e+00 1.000000e+00 1.216004e-01 2.901753e-05 2.556728e-09 4.143038e-16 
16 1.059843e+00 1.000000e+00 8.034578e-02 2.192290e-06 3.849911e-10 1.101293e-15 
26 2.717798e+00 2.349871e+00 5.184144e-01 1.539258e-04 1.184606e-08 1.322348e-15 
42 2.482308e+00 1.135447e+00 3.701348e-02 3.606892e-06 1.189918e-09 1.294118e-15 
69 3.888037e+00 1.470818e+00 2.465195e-03 2.162900e-07 3.332745e-11 6.097873e-15 
112 7.157974e+00 1.000000e+00 6.784081e-03 7.041423e-07 9.602312e-11 5.811216e-15 
183 4.950209e+00 8.607111e+00 6.582599e-02 2.863668e-05 3.155386e-09 5.637431e-14 
297 1.044247e+00 2.321532e+00 1.000000e+00 2.933738e-04 1.318764e-08 3.323148e-15 
483 1.000000e+00 4.400150e+00 5.726646e-01 2.821323e-04 3.373846e-08 1.681249e-15 
784 1.000000e+00 5.258654e+00 3.452628e-01 9.370370e-04 1.823830e-07 9.808259e-15 
1274 1.000000e+00 8.200835e+00 3.011060e-02 1.050736e-06 3.937882e-10 8.195935e-15 
2069 7.539798e+00 1.176382e+00 2.062530e-02 1.265575e-05 6.647328e-10 4.974751e-15 
3359 1.000000e+00 1.106474e+01 4.470460e-01 8.601098e-05 2.530559e-08 1.568614e-12 
5455 1.092727e+00 1.435611e+00 8.906150e-02 3.146002e-05 1.518347e-08 5.051311e-15 
8858 1.000000e+00 1.824927e+01 1.883738e-01 3.932702e-05 4.334954e-09 1.065249e-14 
14384 1.000000e+00 6.580564e+01 1.469473e-01 4.475492e-05 9.509661e-09 3.717350e-14 
23357 1.000000e+00 1.911898e+00 1.000000e+00 1.590913e-03 2.194444e-07 2.532231e-14 
37926 1.000000e+00 1.119016e+00 1.029067e+00 7.428692e-03 2.271893e-06 6.860978e-15 
61584 1.000000e+00 4.658756e+00 1.282717e+00 7.407791e-03 1.626395e-06 4.891372e-15 
100000 1.000000e+00 7.690404e+00 1.165230e+00 3.006041e-04 9.890289e-08 2.124046e-14 

